Independent measurement of the Hoyle state $\beta$ feeding from 12B using Gammasphere

Using an array of high-purity Compton-suppressed germanium detectors, we performed an independent measurement of the $\beta$-decay branching ratio from $^{12}\mathrm{B}$ to the second-excited (Hoyle) state in $^{12}\mathrm{C}$. Our result is $0.64(11)\%$, which is a factor $\sim 2$ smaller than the previously established literature value, but is in agreement with another recent measurement. This could indicate that the Hoyle state is more clustered than previously believed. The angular correlation of the Hoyle state $\gamma$ cascade has also been measured for the first time. It is consistent with theoretical predictions.

==> plots/angular/ang.dat <==
-0.933333 0.0225989 0.00798991
-0.8 0.0175439 0.00554786
-0.666667 0.00555556 0.00555556
-0.533333 0.00666667 0.00333333
-0.4 0.01 0.00707107
-0.266667 0.025 0.00693375
-0.133333 0.0142857 0.00824786
1.38778e-17 0.0205128 0.00512821
0.133333 0.0190476 0.00952381
0.266667 0.00961538 0.00430013
0.4 0.02 0.01
0.533333 0.01 0.00408248
0.666667 0 0
0.8 0.00877193 0.00392293
0.933333 0.03 0.01


==> plots/coincidence/spec_t.dat <==
# Output TH1D: spec_t (spec_t)
# BinCenter	Content	BinHalfWidth	Error
0.5	0	0.5	0
1.5	0	0.5	0
2.5	0	0.5	0
3.5	0	0.5	0
4.5	0	0.5	0
5.5	0	0.5	0
6.5	0	0.5	0
7.5	0	0.5	0
8.5	0	0.5	0
9.5	0	0.5	0
10.5	0	0.5	0
11.5	0	0.5	0
12.5	0	0.5	0
13.5	0	0.5	0
14.5	0	0.5	0
15.5	0	0.5	0
16.5	0	0.5	0
17.5	0	0.5	0
18.5	0	0.5	0
19.5	0	0.5	0
20.5	0	0.5	0
21.5	0	0.5	0
22.5	0	0.5	0
23.5	0	0.5	0
24.5	0	0.5	0
25.5	1	0.5	1
26.5	0	0.5	0
27.5	0	0.5	0
28.5	0	0.5	0
29.5	0	0.5	0
30.5	0	0.5	0
31.5	1	0.5	1
32.5	0	0.5	0
33.5	0	0.5	0
34.5	0	0.5	0
35.5	2	0.5	1.41421
36.5	3	0.5	1.73205
37.5	4	0.5	2
38.5	5	0.5	2.23607
39.5	5	0.5	2.23607
40.5	4	0.5	2
41.5	9	0.5	3
42.5	18	0.5	4.24264
43.5	23	0.5	4.79583
44.5	18	0.5	4.24264
45.5	17	0.5	4.12311
46.5	32	0.5	5.65685
47.5	40	0.5	6.32456
48.5	43	0.5	6.55744
49.5	44	0.5	6.63325
50.5	69	0.5	8.30662
51.5	56	0.5	7.48331
52.5	80	0.5	8.94427
53.5	101	0.5	10.0499
54.5	157	0.5	12.53
55.5	129	0.5	11.3578
56.5	111	0.5	10.5357
57.5	134	0.5	11.5758
58.5	172	0.5	13.1149
59.5	137	0.5	11.7047
60.5	152	0.5	12.3288
61.5	135	0.5	11.619
62.5	147	0.5	12.1244
63.5	147	0.5	12.1244
64.5	166	0.5	12.8841
65.5	165	0.5	12.8452
66.5	174	0.5	13.1909
67.5	186	0.5	13.6382
68.5	119	0.5	10.9087
69.5	72	0.5	8.48528
70.5	54	0.5	7.34847
71.5	67	0.5	8.18535
72.5	95	0.5	9.74679
73.5	73	0.5	8.544
74.5	78	0.5	8.83176
75.5	88	0.5	9.38083
76.5	105	0.5	10.247
77.5	108	0.5	10.3923
78.5	97	0.5	9.84886
79.5	107	0.5	10.3441
80.5	93	0.5	9.64365
81.5	126	0.5	11.225
82.5	125	0.5	11.1803
83.5	130	0.5	11.4018
84.5	127	0.5	11.2694
85.5	120	0.5	10.9545
86.5	146	0.5	12.083
87.5	146	0.5	12.083
88.5	135	0.5	11.619
89.5	129	0.5	11.3578
90.5	142	0.5	11.9164
91.5	144	0.5	12
92.5	156	0.5	12.49
93.5	160	0.5	12.6491
94.5	184	0.5	13.5647
95.5	144	0.5	12
96.5	165	0.5	12.8452
97.5	170	0.5	13.0384
98.5	162	0.5	12.7279
99.5	164	0.5	12.8062
100.5	183	0.5	13.5277
101.5	174	0.5	13.1909
102.5	184	0.5	13.5647
103.5	174	0.5	13.1909
104.5	188	0.5	13.7113
105.5	219	0.5	14.7986
106.5	221	0.5	14.8661
107.5	187	0.5	13.6748
108.5	177	0.5	13.3041
109.5	238	0.5	15.4272
110.5	201	0.5	14.1774
111.5	223	0.5	14.9332
112.5	226	0.5	15.0333
113.5	205	0.5	14.3178
114.5	194	0.5	13.9284
115.5	198	0.5	14.0712
116.5	206	0.5	14.3527
117.5	228	0.5	15.0997
118.5	244	0.5	15.6205
119.5	273	0.5	16.5227
120.5	225	0.5	15
121.5	232	0.5	15.2315
122.5	255	0.5	15.9687
123.5	238	0.5	15.4272
124.5	243	0.5	15.5885
125.5	224	0.5	14.9666
126.5	275	0.5	16.5831
127.5	217	0.5	14.7309
128.5	260	0.5	16.1245
129.5	244	0.5	15.6205
130.5	279	0.5	16.7033
131.5	235	0.5	15.3297
132.5	229	0.5	15.1327
133.5	259	0.5	16.0935
134.5	234	0.5	15.2971
135.5	254	0.5	15.9374
136.5	252	0.5	15.8745
137.5	296	0.5	17.2047
138.5	357	0.5	18.8944
139.5	632	0.5	25.1396
140.5	933	0.5	30.545
141.5	586	0.5	24.2074
142.5	270	0.5	16.4317
143.5	265	0.5	16.2788
144.5	263	0.5	16.2173
145.5	266	0.5	16.3095
146.5	242	0.5	15.5563
147.5	264	0.5	16.2481
148.5	268	0.5	16.3707
149.5	277	0.5	16.6433
150.5	264	0.5	16.2481
151.5	255	0.5	15.9687
152.5	290	0.5	17.0294
153.5	276	0.5	16.6132
154.5	266	0.5	16.3095
155.5	261	0.5	16.1555
156.5	277	0.5	16.6433
157.5	273	0.5	16.5227
158.5	259	0.5	16.0935
159.5	354	0.5	18.8149
160.5	325	0.5	18.0278
161.5	280	0.5	16.7332
162.5	325	0.5	18.0278
163.5	382	0.5	19.5448
164.5	275	0.5	16.5831
165.5	282	0.5	16.7929
166.5	294	0.5	17.1464
167.5	269	0.5	16.4012
168.5	262	0.5	16.1864
169.5	272	0.5	16.4924
170.5	284	0.5	16.8523
171.5	272	0.5	16.4924
172.5	271	0.5	16.4621
173.5	294	0.5	17.1464
174.5	287	0.5	16.9411
175.5	259	0.5	16.0935
176.5	297	0.5	17.2337
177.5	291	0.5	17.0587
178.5	287	0.5	16.9411
179.5	275	0.5	16.5831
180.5	304	0.5	17.4356
181.5	283	0.5	16.8226
182.5	298	0.5	17.2627
183.5	313	0.5	17.6918
184.5	289	0.5	17
185.5	317	0.5	17.8045
186.5	280	0.5	16.7332
187.5	285	0.5	16.8819
188.5	295	0.5	17.1756
189.5	263	0.5	16.2173
190.5	286	0.5	16.9115
191.5	286	0.5	16.9115
192.5	283	0.5	16.8226
193.5	323	0.5	17.9722
194.5	308	0.5	17.5499
195.5	333	0.5	18.2483
196.5	414	0.5	20.347
197.5	537	0.5	23.1733
198.5	930	0.5	30.4959
199.5	948	0.5	30.7896
200.5	418	0.5	20.445
201.5	321	0.5	17.9165
202.5	256	0.5	16
203.5	277	0.5	16.6433
204.5	257	0.5	16.0312
205.5	276	0.5	16.6132
206.5	303	0.5	17.4069
207.5	265	0.5	16.2788
208.5	301	0.5	17.3494
209.5	269	0.5	16.4012
210.5	284	0.5	16.8523
211.5	274	0.5	16.5529
212.5	283	0.5	16.8226
213.5	273	0.5	16.5227
214.5	243	0.5	15.5885
215.5	269	0.5	16.4012
216.5	284	0.5	16.8523
217.5	254	0.5	15.9374
218.5	276	0.5	16.6132
219.5	288	0.5	16.9706
220.5	271	0.5	16.4621
221.5	282	0.5	16.7929
222.5	309	0.5	17.5784
223.5	282	0.5	16.7929
224.5	284	0.5	16.8523
225.5	325	0.5	18.0278
226.5	262	0.5	16.1864
227.5	270	0.5	16.4317
228.5	288	0.5	16.9706
229.5	264	0.5	16.2481
230.5	291	0.5	17.0587
231.5	285	0.5	16.8819
232.5	266	0.5	16.3095
233.5	248	0.5	15.748
234.5	237	0.5	15.3948
235.5	272	0.5	16.4924
236.5	251	0.5	15.843
237.5	255	0.5	15.9687
238.5	259	0.5	16.0935
239.5	251	0.5	15.843
240.5	252	0.5	15.8745
241.5	278	0.5	16.6733
242.5	247	0.5	15.7162
243.5	243	0.5	15.5885
244.5	258	0.5	16.0624
245.5	269	0.5	16.4012
246.5	297	0.5	17.2337
247.5	250	0.5	15.8114
248.5	253	0.5	15.906
249.5	280	0.5	16.7332
250.5	252	0.5	15.8745
251.5	266	0.5	16.3095
252.5	255	0.5	15.9687
253.5	265	0.5	16.2788
254.5	247	0.5	15.7162
255.5	264	0.5	16.2481
256.5	281	0.5	16.7631
257.5	248	0.5	15.748
258.5	242	0.5	15.5563
259.5	249	0.5	15.7797
260.5	244	0.5	15.6205
261.5	228	0.5	15.0997
262.5	221	0.5	14.8661
263.5	256	0.5	16
264.5	273	0.5	16.5227
265.5	277	0.5	16.6433
266.5	279	0.5	16.7033
267.5	249	0.5	15.7797
268.5	248	0.5	15.748
269.5	250	0.5	15.8114
270.5	272	0.5	16.4924
271.5	238	0.5	15.4272
272.5	226	0.5	15.0333
273.5	220	0.5	14.8324
274.5	234	0.5	15.2971
275.5	232	0.5	15.2315
276.5	236	0.5	15.3623
277.5	228	0.5	15.0997
278.5	229	0.5	15.1327
279.5	233	0.5	15.2643
280.5	225	0.5	15
281.5	240	0.5	15.4919
282.5	218	0.5	14.7648
283.5	214	0.5	14.6287
284.5	226	0.5	15.0333
285.5	240	0.5	15.4919
286.5	230	0.5	15.1658
287.5	233	0.5	15.2643
288.5	260	0.5	16.1245
289.5	211	0.5	14.5258
290.5	229	0.5	15.1327
291.5	215	0.5	14.6629
292.5	227	0.5	15.0665
293.5	215	0.5	14.6629
294.5	227	0.5	15.0665
295.5	217	0.5	14.7309
296.5	224	0.5	14.9666
297.5	214	0.5	14.6287
298.5	219	0.5	14.7986
299.5	210	0.5	14.4914
300.5	231	0.5	15.1987
301.5	213	0.5	14.5945
302.5	220	0.5	14.8324
303.5	240	0.5	15.4919
304.5	219	0.5	14.7986
305.5	237	0.5	15.3948
306.5	229	0.5	15.1327
307.5	227	0.5	15.0665
308.5	214	0.5	14.6287
309.5	190	0.5	13.784
310.5	203	0.5	14.2478
311.5	212	0.5	14.5602
312.5	237	0.5	15.3948
313.5	243	0.5	15.5885
314.5	229	0.5	15.1327
315.5	223	0.5	14.9332
316.5	208	0.5	14.4222
317.5	195	0.5	13.9642
318.5	224	0.5	14.9666
319.5	215	0.5	14.6629
320.5	223	0.5	14.9332
321.5	220	0.5	14.8324
322.5	200	0.5	14.1421
323.5	213	0.5	14.5945
324.5	214	0.5	14.6287
325.5	200	0.5	14.1421
326.5	210	0.5	14.4914
327.5	217	0.5	14.7309
328.5	192	0.5	13.8564
329.5	200	0.5	14.1421
330.5	219	0.5	14.7986
331.5	194	0.5	13.9284
332.5	221	0.5	14.8661
333.5	212	0.5	14.5602
334.5	207	0.5	14.3875
335.5	197	0.5	14.0357
336.5	216	0.5	14.6969
337.5	199	0.5	14.1067
338.5	198	0.5	14.0712
339.5	233	0.5	15.2643
340.5	214	0.5	14.6287
341.5	195	0.5	13.9642
342.5	201	0.5	14.1774
343.5	197	0.5	14.0357
344.5	213	0.5	14.5945
345.5	200	0.5	14.1421
346.5	212	0.5	14.5602
347.5	204	0.5	14.2829
348.5	182	0.5	13.4907
349.5	186	0.5	13.6382
350.5	194	0.5	13.9284
351.5	203	0.5	14.2478
352.5	223	0.5	14.9332
353.5	192	0.5	13.8564
354.5	169	0.5	13
355.5	168	0.5	12.9615
356.5	185	0.5	13.6015
357.5	182	0.5	13.4907
358.5	208	0.5	14.4222
359.5	187	0.5	13.6748
360.5	199	0.5	14.1067
361.5	188	0.5	13.7113
362.5	195	0.5	13.9642
363.5	177	0.5	13.3041
364.5	181	0.5	13.4536
365.5	192	0.5	13.8564
366.5	204	0.5	14.2829
367.5	207	0.5	14.3875
368.5	202	0.5	14.2127
369.5	202	0.5	14.2127
370.5	189	0.5	13.7477
371.5	209	0.5	14.4568
372.5	172	0.5	13.1149
373.5	189	0.5	13.7477
374.5	189	0.5	13.7477
375.5	163	0.5	12.7671
376.5	180	0.5	13.4164
377.5	170	0.5	13.0384
378.5	200	0.5	14.1421
379.5	171	0.5	13.0767
380.5	185	0.5	13.6015
381.5	177	0.5	13.3041
382.5	185	0.5	13.6015
383.5	173	0.5	13.1529
384.5	179	0.5	13.3791
385.5	171	0.5	13.0767
386.5	171	0.5	13.0767
387.5	195	0.5	13.9642
388.5	184	0.5	13.5647
389.5	176	0.5	13.2665
390.5	160	0.5	12.6491
391.5	188	0.5	13.7113
392.5	166	0.5	12.8841
393.5	193	0.5	13.8924
394.5	197	0.5	14.0357
395.5	162	0.5	12.7279
396.5	204	0.5	14.2829
397.5	172	0.5	13.1149
398.5	181	0.5	13.4536
399.5	194	0.5	13.9284
400.5	184	0.5	13.5647
401.5	185	0.5	13.6015
402.5	167	0.5	12.9228
403.5	169	0.5	13
404.5	165	0.5	12.8452
405.5	167	0.5	12.9228
406.5	182	0.5	13.4907
407.5	157	0.5	12.53
408.5	160	0.5	12.6491
409.5	170	0.5	13.0384
410.5	171	0.5	13.0767
411.5	191	0.5	13.8203
412.5	184	0.5	13.5647
413.5	186	0.5	13.6382
414.5	161	0.5	12.6886
415.5	178	0.5	13.3417
416.5	182	0.5	13.4907
417.5	194	0.5	13.9284
418.5	170	0.5	13.0384
419.5	165	0.5	12.8452
420.5	157	0.5	12.53
421.5	140	0.5	11.8322
422.5	184	0.5	13.5647
423.5	162	0.5	12.7279
424.5	179	0.5	13.3791
425.5	136	0.5	11.6619
426.5	168	0.5	12.9615
427.5	180	0.5	13.4164
428.5	162	0.5	12.7279
429.5	181	0.5	13.4536
430.5	142	0.5	11.9164
431.5	143	0.5	11.9583
432.5	167	0.5	12.9228
433.5	155	0.5	12.4499
434.5	125	0.5	11.1803
435.5	144	0.5	12
436.5	177	0.5	13.3041
437.5	135	0.5	11.619
438.5	160	0.5	12.6491
439.5	164	0.5	12.8062
440.5	155	0.5	12.4499
441.5	177	0.5	13.3041
442.5	152	0.5	12.3288
443.5	174	0.5	13.1909
444.5	155	0.5	12.4499
445.5	160	0.5	12.6491
446.5	141	0.5	11.8743
447.5	169	0.5	13
448.5	148	0.5	12.1655
449.5	163	0.5	12.7671
450.5	145	0.5	12.0416
451.5	139	0.5	11.7898
452.5	150	0.5	12.2474
453.5	144	0.5	12
454.5	154	0.5	12.4097
455.5	161	0.5	12.6886
456.5	153	0.5	12.3693
457.5	176	0.5	13.2665
458.5	154	0.5	12.4097
459.5	110	0.5	10.4881
460.5	160	0.5	12.6491
461.5	132	0.5	11.4891
462.5	154	0.5	12.4097
463.5	146	0.5	12.083
464.5	155	0.5	12.4499
465.5	139	0.5	11.7898
466.5	163	0.5	12.7671
467.5	137	0.5	11.7047
468.5	147	0.5	12.1244
469.5	161	0.5	12.6886
470.5	147	0.5	12.1244
471.5	141	0.5	11.8743
472.5	160	0.5	12.6491
473.5	169	0.5	13
474.5	162	0.5	12.7279
475.5	164	0.5	12.8062
476.5	170	0.5	13.0384
477.5	162	0.5	12.7279
478.5	215	0.5	14.6629
479.5	198	0.5	14.0712
480.5	221	0.5	14.8661
481.5	180	0.5	13.4164
482.5	141	0.5	11.8743
483.5	157	0.5	12.53
484.5	148	0.5	12.1655
485.5	134	0.5	11.5758
486.5	144	0.5	12
487.5	137	0.5	11.7047
488.5	139	0.5	11.7898
489.5	121	0.5	11
490.5	129	0.5	11.3578
491.5	140	0.5	11.8322
492.5	135	0.5	11.619
493.5	133	0.5	11.5326
494.5	122	0.5	11.0454
495.5	150	0.5	12.2474
496.5	120	0.5	10.9545
497.5	136	0.5	11.6619
498.5	154	0.5	12.4097
499.5	145	0.5	12.0416
500.5	136	0.5	11.6619
501.5	126	0.5	11.225
502.5	132	0.5	11.4891
503.5	141	0.5	11.8743
504.5	126	0.5	11.225
505.5	151	0.5	12.2882
506.5	150	0.5	12.2474
507.5	166	0.5	12.8841
508.5	246	0.5	15.6844
509.5	447	0.5	21.1424
510.5	723	0.5	26.8887
511.5	844	0.5	29.0517
512.5	685	0.5	26.1725
513.5	368	0.5	19.1833
514.5	204	0.5	14.2829
515.5	139	0.5	11.7898
516.5	134	0.5	11.5758
517.5	116	0.5	10.7703
518.5	125	0.5	11.1803
519.5	100	0.5	10
520.5	126	0.5	11.225
521.5	120	0.5	10.9545
522.5	110	0.5	10.4881
523.5	121	0.5	11
524.5	116	0.5	10.7703
525.5	119	0.5	10.9087
526.5	127	0.5	11.2694
527.5	115	0.5	10.7238
528.5	102	0.5	10.0995
529.5	118	0.5	10.8628
530.5	110	0.5	10.4881
531.5	104	0.5	10.198
532.5	112	0.5	10.583
533.5	106	0.5	10.2956
534.5	127	0.5	11.2694
535.5	132	0.5	11.4891
536.5	103	0.5	10.1489
537.5	115	0.5	10.7238
538.5	103	0.5	10.1489
539.5	108	0.5	10.3923
540.5	110	0.5	10.4881
541.5	115	0.5	10.7238
542.5	124	0.5	11.1355
543.5	112	0.5	10.583
544.5	116	0.5	10.7703
545.5	103	0.5	10.1489
546.5	113	0.5	10.6301
547.5	121	0.5	11
548.5	109	0.5	10.4403
549.5	119	0.5	10.9087
550.5	116	0.5	10.7703
551.5	118	0.5	10.8628
552.5	130	0.5	11.4018
553.5	122	0.5	11.0454
554.5	117	0.5	10.8167
555.5	114	0.5	10.6771
556.5	117	0.5	10.8167
557.5	108	0.5	10.3923
558.5	95	0.5	9.74679
559.5	110	0.5	10.4881
560.5	96	0.5	9.79796
561.5	106	0.5	10.2956
562.5	110	0.5	10.4881
563.5	108	0.5	10.3923
564.5	107	0.5	10.3441
565.5	107	0.5	10.3441
566.5	109	0.5	10.4403
567.5	114	0.5	10.6771
568.5	103	0.5	10.1489
569.5	86	0.5	9.27362
570.5	114	0.5	10.6771
571.5	100	0.5	10
572.5	87	0.5	9.32738
573.5	96	0.5	9.79796
574.5	92	0.5	9.59166
575.5	112	0.5	10.583
576.5	102	0.5	10.0995
577.5	89	0.5	9.43398
578.5	122	0.5	11.0454
579.5	99	0.5	9.94987
580.5	89	0.5	9.43398
581.5	92	0.5	9.59166
582.5	110	0.5	10.4881
583.5	91	0.5	9.53939
584.5	98	0.5	9.89949
585.5	85	0.5	9.21954
586.5	103	0.5	10.1489
587.5	73	0.5	8.544
588.5	96	0.5	9.79796
589.5	121	0.5	11
590.5	95	0.5	9.74679
591.5	91	0.5	9.53939
592.5	92	0.5	9.59166
593.5	101	0.5	10.0499
594.5	100	0.5	10
595.5	108	0.5	10.3923
596.5	101	0.5	10.0499
597.5	89	0.5	9.43398
598.5	92	0.5	9.59166
599.5	96	0.5	9.79796
600.5	86	0.5	9.27362
601.5	108	0.5	10.3923
602.5	71	0.5	8.42615
603.5	101	0.5	10.0499
604.5	99	0.5	9.94987
605.5	102	0.5	10.0995
606.5	114	0.5	10.6771
607.5	101	0.5	10.0499
608.5	112	0.5	10.583
609.5	95	0.5	9.74679
610.5	105	0.5	10.247
611.5	84	0.5	9.16515
612.5	77	0.5	8.77496
613.5	108	0.5	10.3923
614.5	82	0.5	9.05539
615.5	89	0.5	9.43398
616.5	93	0.5	9.64365
617.5	79	0.5	8.88819
618.5	106	0.5	10.2956
619.5	111	0.5	10.5357
620.5	103	0.5	10.1489
621.5	104	0.5	10.198
622.5	95	0.5	9.74679
623.5	105	0.5	10.247
624.5	83	0.5	9.11043
625.5	105	0.5	10.247
626.5	95	0.5	9.74679
627.5	102	0.5	10.0995
628.5	91	0.5	9.53939
629.5	80	0.5	8.94427
630.5	96	0.5	9.79796
631.5	97	0.5	9.84886
632.5	98	0.5	9.89949
633.5	87	0.5	9.32738
634.5	87	0.5	9.32738
635.5	85	0.5	9.21954
636.5	88	0.5	9.38083
637.5	80	0.5	8.94427
638.5	75	0.5	8.66025
639.5	94	0.5	9.69536
640.5	90	0.5	9.48683
641.5	78	0.5	8.83176
642.5	97	0.5	9.84886
643.5	94	0.5	9.69536
644.5	87	0.5	9.32738
645.5	88	0.5	9.38083
646.5	87	0.5	9.32738
647.5	84	0.5	9.16515
648.5	75	0.5	8.66025
649.5	88	0.5	9.38083
650.5	87	0.5	9.32738
651.5	78	0.5	8.83176
652.5	83	0.5	9.11043
653.5	76	0.5	8.7178
654.5	78	0.5	8.83176
655.5	87	0.5	9.32738
656.5	77	0.5	8.77496
657.5	75	0.5	8.66025
658.5	72	0.5	8.48528
659.5	79	0.5	8.88819
660.5	91	0.5	9.53939
661.5	92	0.5	9.59166
662.5	81	0.5	9
663.5	69	0.5	8.30662
664.5	83	0.5	9.11043
665.5	78	0.5	8.83176
666.5	73	0.5	8.544
667.5	85	0.5	9.21954
668.5	66	0.5	8.12404
669.5	70	0.5	8.3666
670.5	89	0.5	9.43398
671.5	88	0.5	9.38083
672.5	64	0.5	8
673.5	81	0.5	9
674.5	89	0.5	9.43398
675.5	70	0.5	8.3666
676.5	93	0.5	9.64365
677.5	90	0.5	9.48683
678.5	70	0.5	8.3666
679.5	73	0.5	8.544
680.5	68	0.5	8.24621
681.5	76	0.5	8.7178
682.5	76	0.5	8.7178
683.5	74	0.5	8.60233
684.5	110	0.5	10.4881
685.5	185	0.5	13.6015
686.5	182	0.5	13.4907
687.5	127	0.5	11.2694
688.5	90	0.5	9.48683
689.5	70	0.5	8.3666
690.5	82	0.5	9.05539
691.5	85	0.5	9.21954
692.5	74	0.5	8.60233
693.5	80	0.5	8.94427
694.5	80	0.5	8.94427
695.5	46	0.5	6.78233
696.5	64	0.5	8
697.5	70	0.5	8.3666
698.5	71	0.5	8.42615
699.5	72	0.5	8.48528
700.5	67	0.5	8.18535
701.5	87	0.5	9.32738
702.5	87	0.5	9.32738
703.5	69	0.5	8.30662
704.5	64	0.5	8
705.5	56	0.5	7.48331
706.5	67	0.5	8.18535
707.5	59	0.5	7.68115
708.5	73	0.5	8.544
709.5	64	0.5	8
710.5	63	0.5	7.93725
711.5	75	0.5	8.66025
712.5	69	0.5	8.30662
713.5	60	0.5	7.74597
714.5	64	0.5	8
715.5	64	0.5	8
716.5	71	0.5	8.42615
717.5	72	0.5	8.48528
718.5	70	0.5	8.3666
719.5	61	0.5	7.81025
720.5	64	0.5	8
721.5	83	0.5	9.11043
722.5	86	0.5	9.27362
723.5	58	0.5	7.61577
724.5	78	0.5	8.83176
725.5	62	0.5	7.87401
726.5	62	0.5	7.87401
727.5	63	0.5	7.93725
728.5	73	0.5	8.544
729.5	53	0.5	7.28011
730.5	77	0.5	8.77496
731.5	74	0.5	8.60233
732.5	68	0.5	8.24621
733.5	78	0.5	8.83176
734.5	69	0.5	8.30662
735.5	67	0.5	8.18535
736.5	48	0.5	6.9282
737.5	58	0.5	7.61577
738.5	67	0.5	8.18535
739.5	56	0.5	7.48331
740.5	64	0.5	8
741.5	85	0.5	9.21954
742.5	76	0.5	8.7178
743.5	85	0.5	9.21954
744.5	114	0.5	10.6771
745.5	110	0.5	10.4881
746.5	93	0.5	9.64365
747.5	64	0.5	8
748.5	75	0.5	8.66025
749.5	72	0.5	8.48528
750.5	63	0.5	7.93725
751.5	66	0.5	8.12404
752.5	62	0.5	7.87401
753.5	73	0.5	8.544
754.5	69	0.5	8.30662
755.5	71	0.5	8.42615
756.5	63	0.5	7.93725
757.5	71	0.5	8.42615
758.5	55	0.5	7.4162
759.5	73	0.5	8.544
760.5	73	0.5	8.544
761.5	57	0.5	7.54983
762.5	57	0.5	7.54983
763.5	72	0.5	8.48528
764.5	59	0.5	7.68115
765.5	65	0.5	8.06226
766.5	53	0.5	7.28011
767.5	57	0.5	7.54983
768.5	77	0.5	8.77496
769.5	60	0.5	7.74597
770.5	68	0.5	8.24621
771.5	82	0.5	9.05539
772.5	73	0.5	8.544
773.5	73	0.5	8.544
774.5	76	0.5	8.7178
775.5	68	0.5	8.24621
776.5	52	0.5	7.2111
777.5	64	0.5	8
778.5	52	0.5	7.2111
779.5	62	0.5	7.87401
780.5	63	0.5	7.93725
781.5	73	0.5	8.544
782.5	48	0.5	6.9282
783.5	50	0.5	7.07107
784.5	55	0.5	7.4162
785.5	56	0.5	7.48331
786.5	71	0.5	8.42615
787.5	55	0.5	7.4162
788.5	54	0.5	7.34847
789.5	39	0.5	6.245
790.5	58	0.5	7.61577
791.5	83	0.5	9.11043
792.5	67	0.5	8.18535
793.5	59	0.5	7.68115
794.5	68	0.5	8.24621
795.5	58	0.5	7.61577
796.5	51	0.5	7.14143
797.5	55	0.5	7.4162
798.5	56	0.5	7.48331
799.5	57	0.5	7.54983
800.5	58	0.5	7.61577
801.5	58	0.5	7.61577
802.5	54	0.5	7.34847
803.5	63	0.5	7.93725
804.5	60	0.5	7.74597
805.5	61	0.5	7.81025
806.5	66	0.5	8.12404
807.5	58	0.5	7.61577
808.5	66	0.5	8.12404
809.5	71	0.5	8.42615
810.5	61	0.5	7.81025
811.5	70	0.5	8.3666
812.5	58	0.5	7.61577
813.5	50	0.5	7.07107
814.5	61	0.5	7.81025
815.5	45	0.5	6.7082
816.5	52	0.5	7.2111
817.5	49	0.5	7
818.5	63	0.5	7.93725
819.5	75	0.5	8.66025
820.5	61	0.5	7.81025
821.5	55	0.5	7.4162
822.5	50	0.5	7.07107
823.5	43	0.5	6.55744
824.5	59	0.5	7.68115
825.5	44	0.5	6.63325
826.5	70	0.5	8.3666
827.5	68	0.5	8.24621
828.5	52	0.5	7.2111
829.5	52	0.5	7.2111
830.5	48	0.5	6.9282
831.5	54	0.5	7.34847
832.5	36	0.5	6
833.5	56	0.5	7.48331
834.5	62	0.5	7.87401
835.5	59	0.5	7.68115
836.5	55	0.5	7.4162
837.5	52	0.5	7.2111
838.5	51	0.5	7.14143
839.5	46	0.5	6.78233
840.5	52	0.5	7.2111
841.5	54	0.5	7.34847
842.5	69	0.5	8.30662
843.5	75	0.5	8.66025
844.5	96	0.5	9.79796
845.5	139	0.5	11.7898
846.5	255	0.5	15.9687
847.5	325	0.5	18.0278
848.5	186	0.5	13.6382
849.5	88	0.5	9.38083
850.5	49	0.5	7
851.5	37	0.5	6.08276
852.5	38	0.5	6.16441
853.5	55	0.5	7.4162
854.5	59	0.5	7.68115
855.5	37	0.5	6.08276
856.5	41	0.5	6.40312
857.5	51	0.5	7.14143
858.5	49	0.5	7
859.5	48	0.5	6.9282
860.5	50	0.5	7.07107
861.5	34	0.5	5.83095
862.5	48	0.5	6.9282
863.5	47	0.5	6.85565
864.5	47	0.5	6.85565
865.5	58	0.5	7.61577
866.5	57	0.5	7.54983
867.5	39	0.5	6.245
868.5	43	0.5	6.55744
869.5	46	0.5	6.78233
870.5	50	0.5	7.07107
871.5	44	0.5	6.63325
872.5	42	0.5	6.48074
873.5	45	0.5	6.7082
874.5	50	0.5	7.07107
875.5	60	0.5	7.74597
876.5	42	0.5	6.48074
877.5	40	0.5	6.32456
878.5	49	0.5	7
879.5	43	0.5	6.55744
880.5	51	0.5	7.14143
881.5	54	0.5	7.34847
882.5	48	0.5	6.9282
883.5	58	0.5	7.61577
884.5	41	0.5	6.40312
885.5	36	0.5	6
886.5	57	0.5	7.54983
887.5	42	0.5	6.48074
888.5	44	0.5	6.63325
889.5	35	0.5	5.91608
890.5	42	0.5	6.48074
891.5	40	0.5	6.32456
892.5	54	0.5	7.34847
893.5	33	0.5	5.74456
894.5	43	0.5	6.55744
895.5	46	0.5	6.78233
896.5	54	0.5	7.34847
897.5	36	0.5	6
898.5	50	0.5	7.07107
899.5	40	0.5	6.32456
900.5	44	0.5	6.63325
901.5	40	0.5	6.32456
902.5	40	0.5	6.32456
903.5	37	0.5	6.08276
904.5	40	0.5	6.32456
905.5	44	0.5	6.63325
906.5	35	0.5	5.91608
907.5	40	0.5	6.32456
908.5	33	0.5	5.74456
909.5	39	0.5	6.245
910.5	41	0.5	6.40312
911.5	33	0.5	5.74456
912.5	45	0.5	6.7082
913.5	51	0.5	7.14143
914.5	48	0.5	6.9282
915.5	45	0.5	6.7082
916.5	37	0.5	6.08276
917.5	37	0.5	6.08276
918.5	41	0.5	6.40312
919.5	34	0.5	5.83095
920.5	34	0.5	5.83095
921.5	40	0.5	6.32456
922.5	42	0.5	6.48074
923.5	38	0.5	6.16441
924.5	40	0.5	6.32456
925.5	35	0.5	5.91608
926.5	51	0.5	7.14143
927.5	38	0.5	6.16441
928.5	40	0.5	6.32456
929.5	45	0.5	6.7082
930.5	61	0.5	7.81025
931.5	68	0.5	8.24621
932.5	72	0.5	8.48528
933.5	49	0.5	7
934.5	56	0.5	7.48331
935.5	88	0.5	9.38083
936.5	118	0.5	10.8628
937.5	68	0.5	8.24621
938.5	49	0.5	7
939.5	37	0.5	6.08276
940.5	50	0.5	7.07107
941.5	30	0.5	5.47723
942.5	28	0.5	5.2915
943.5	51	0.5	7.14143
944.5	37	0.5	6.08276
945.5	30	0.5	5.47723
946.5	38	0.5	6.16441
947.5	41	0.5	6.40312
948.5	46	0.5	6.78233
949.5	44	0.5	6.63325
950.5	32	0.5	5.65685
951.5	23	0.5	4.79583
952.5	43	0.5	6.55744
953.5	48	0.5	6.9282
954.5	33	0.5	5.74456
955.5	33	0.5	5.74456
956.5	43	0.5	6.55744
957.5	41	0.5	6.40312
958.5	28	0.5	5.2915
959.5	37	0.5	6.08276
960.5	32	0.5	5.65685
961.5	32	0.5	5.65685
962.5	34	0.5	5.83095
963.5	45	0.5	6.7082
964.5	31	0.5	5.56776
965.5	28	0.5	5.2915
966.5	30	0.5	5.47723
967.5	29	0.5	5.38516
968.5	29	0.5	5.38516
969.5	38	0.5	6.16441
970.5	34	0.5	5.83095
971.5	29	0.5	5.38516
972.5	30	0.5	5.47723
973.5	36	0.5	6
974.5	25	0.5	5
975.5	39	0.5	6.245
976.5	43	0.5	6.55744
977.5	41	0.5	6.40312
978.5	31	0.5	5.56776
979.5	39	0.5	6.245
980.5	36	0.5	6
981.5	34	0.5	5.83095
982.5	50	0.5	7.07107
983.5	40	0.5	6.32456
984.5	61	0.5	7.81025
985.5	40	0.5	6.32456
986.5	23	0.5	4.79583
987.5	39	0.5	6.245
988.5	31	0.5	5.56776
989.5	22	0.5	4.69042
990.5	35	0.5	5.91608
991.5	38	0.5	6.16441
992.5	36	0.5	6
993.5	36	0.5	6
994.5	31	0.5	5.56776
995.5	26	0.5	5.09902
996.5	38	0.5	6.16441
997.5	39	0.5	6.245
998.5	33	0.5	5.74456
999.5	32	0.5	5.65685
1000.5	30	0.5	5.47723
1001.5	32	0.5	5.65685
1002.5	39	0.5	6.245
1003.5	37	0.5	6.08276
1004.5	40	0.5	6.32456
1005.5	26	0.5	5.09902
1006.5	53	0.5	7.28011
1007.5	34	0.5	5.83095
1008.5	32	0.5	5.65685
1009.5	42	0.5	6.48074
1010.5	42	0.5	6.48074
1011.5	49	0.5	7
1012.5	46	0.5	6.78233
1013.5	35	0.5	5.91608
1014.5	35	0.5	5.91608
1015.5	41	0.5	6.40312
1016.5	36	0.5	6
1017.5	32	0.5	5.65685
1018.5	31	0.5	5.56776
1019.5	35	0.5	5.91608
1020.5	29	0.5	5.38516
1021.5	29	0.5	5.38516
1022.5	37	0.5	6.08276
1023.5	35	0.5	5.91608
1024.5	38	0.5	6.16441
1025.5	40	0.5	6.32456
1026.5	37	0.5	6.08276
1027.5	32	0.5	5.65685
1028.5	32	0.5	5.65685
1029.5	27	0.5	5.19615
1030.5	27	0.5	5.19615
1031.5	20	0.5	4.47214
1032.5	32	0.5	5.65685
1033.5	34	0.5	5.83095
1034.5	33	0.5	5.74456
1035.5	24	0.5	4.89898
1036.5	31	0.5	5.56776
1037.5	44	0.5	6.63325
1038.5	47	0.5	6.85565
1039.5	31	0.5	5.56776
1040.5	35	0.5	5.91608
1041.5	34	0.5	5.83095
1042.5	28	0.5	5.2915
1043.5	28	0.5	5.2915
1044.5	23	0.5	4.79583
1045.5	31	0.5	5.56776
1046.5	38	0.5	6.16441
1047.5	21	0.5	4.58258
1048.5	21	0.5	4.58258
1049.5	35	0.5	5.91608
1050.5	30	0.5	5.47723
1051.5	36	0.5	6
1052.5	26	0.5	5.09902
1053.5	27	0.5	5.19615
1054.5	27	0.5	5.19615
1055.5	32	0.5	5.65685
1056.5	43	0.5	6.55744
1057.5	30	0.5	5.47723
1058.5	31	0.5	5.56776
1059.5	30	0.5	5.47723
1060.5	39	0.5	6.245
1061.5	27	0.5	5.19615
1062.5	28	0.5	5.2915
1063.5	23	0.5	4.79583
1064.5	31	0.5	5.56776
1065.5	23	0.5	4.79583
1066.5	36	0.5	6
1067.5	34	0.5	5.83095
1068.5	34	0.5	5.83095
1069.5	29	0.5	5.38516
1070.5	25	0.5	5
1071.5	26	0.5	5.09902
1072.5	22	0.5	4.69042
1073.5	26	0.5	5.09902
1074.5	34	0.5	5.83095
1075.5	19	0.5	4.3589
1076.5	20	0.5	4.47214
1077.5	34	0.5	5.83095
1078.5	28	0.5	5.2915
1079.5	22	0.5	4.69042
1080.5	25	0.5	5
1081.5	33	0.5	5.74456
1082.5	27	0.5	5.19615
1083.5	29	0.5	5.38516
1084.5	25	0.5	5
1085.5	31	0.5	5.56776
1086.5	20	0.5	4.47214
1087.5	41	0.5	6.40312
1088.5	28	0.5	5.2915
1089.5	37	0.5	6.08276
1090.5	27	0.5	5.19615
1091.5	26	0.5	5.09902
1092.5	27	0.5	5.19615
1093.5	33	0.5	5.74456
1094.5	27	0.5	5.19615
1095.5	31	0.5	5.56776
1096.5	56	0.5	7.48331
1097.5	74	0.5	8.60233
1098.5	80	0.5	8.94427
1099.5	51	0.5	7.14143
1100.5	32	0.5	5.65685
1101.5	44	0.5	6.63325
1102.5	25	0.5	5
1103.5	23	0.5	4.79583
1104.5	31	0.5	5.56776
1105.5	32	0.5	5.65685
1106.5	23	0.5	4.79583
1107.5	29	0.5	5.38516
1108.5	27	0.5	5.19615
1109.5	34	0.5	5.83095
1110.5	29	0.5	5.38516
1111.5	26	0.5	5.09902
1112.5	21	0.5	4.58258
1113.5	24	0.5	4.89898
1114.5	33	0.5	5.74456
1115.5	40	0.5	6.32456
1116.5	26	0.5	5.09902
1117.5	26	0.5	5.09902
1118.5	37	0.5	6.08276
1119.5	27	0.5	5.19615
1120.5	29	0.5	5.38516
1121.5	24	0.5	4.89898
1122.5	26	0.5	5.09902
1123.5	23	0.5	4.79583
1124.5	29	0.5	5.38516
1125.5	29	0.5	5.38516
1126.5	33	0.5	5.74456
1127.5	25	0.5	5
1128.5	23	0.5	4.79583
1129.5	27	0.5	5.19615
1130.5	29	0.5	5.38516
1131.5	29	0.5	5.38516
1132.5	28	0.5	5.2915
1133.5	21	0.5	4.58258
1134.5	32	0.5	5.65685
1135.5	42	0.5	6.48074
1136.5	23	0.5	4.79583
1137.5	32	0.5	5.65685
1138.5	27	0.5	5.19615
1139.5	21	0.5	4.58258
1140.5	31	0.5	5.56776
1141.5	12	0.5	3.4641
1142.5	17	0.5	4.12311
1143.5	36	0.5	6
1144.5	23	0.5	4.79583
1145.5	21	0.5	4.58258
1146.5	23	0.5	4.79583
1147.5	22	0.5	4.69042
1148.5	18	0.5	4.24264
1149.5	30	0.5	5.47723
1150.5	21	0.5	4.58258
1151.5	21	0.5	4.58258
1152.5	26	0.5	5.09902
1153.5	30	0.5	5.47723
1154.5	24	0.5	4.89898
1155.5	22	0.5	4.69042
1156.5	23	0.5	4.79583
1157.5	30	0.5	5.47723
1158.5	12	0.5	3.4641
1159.5	16	0.5	4
1160.5	16	0.5	4
1161.5	21	0.5	4.58258
1162.5	21	0.5	4.58258
1163.5	19	0.5	4.3589
1164.5	19	0.5	4.3589
1165.5	30	0.5	5.47723
1166.5	26	0.5	5.09902
1167.5	20	0.5	4.47214
1168.5	19	0.5	4.3589
1169.5	24	0.5	4.89898
1170.5	25	0.5	5
1171.5	29	0.5	5.38516
1172.5	21	0.5	4.58258
1173.5	28	0.5	5.2915
1174.5	22	0.5	4.69042
1175.5	26	0.5	5.09902
1176.5	19	0.5	4.3589
1177.5	31	0.5	5.56776
1178.5	25	0.5	5
1179.5	22	0.5	4.69042
1180.5	41	0.5	6.40312
1181.5	31	0.5	5.56776
1182.5	23	0.5	4.79583
1183.5	23	0.5	4.79583
1184.5	20	0.5	4.47214
1185.5	17	0.5	4.12311
1186.5	22	0.5	4.69042
1187.5	26	0.5	5.09902
1188.5	16	0.5	4
1189.5	27	0.5	5.19615
1190.5	31	0.5	5.56776
1191.5	19	0.5	4.3589
1192.5	18	0.5	4.24264
1193.5	17	0.5	4.12311
1194.5	24	0.5	4.89898
1195.5	22	0.5	4.69042
1196.5	20	0.5	4.47214
1197.5	28	0.5	5.2915
1198.5	19	0.5	4.3589
1199.5	20	0.5	4.47214
1200.5	13	0.5	3.60555
1201.5	19	0.5	4.3589
1202.5	26	0.5	5.09902
1203.5	20	0.5	4.47214
1204.5	27	0.5	5.19615
1205.5	17	0.5	4.12311
1206.5	20	0.5	4.47214
1207.5	21	0.5	4.58258
1208.5	20	0.5	4.47214
1209.5	21	0.5	4.58258
1210.5	34	0.5	5.83095
1211.5	24	0.5	4.89898
1212.5	20	0.5	4.47214
1213.5	29	0.5	5.38516
1214.5	26	0.5	5.09902
1215.5	25	0.5	5
1216.5	20	0.5	4.47214
1217.5	17	0.5	4.12311
1218.5	17	0.5	4.12311
1219.5	24	0.5	4.89898
1220.5	17	0.5	4.12311
1221.5	25	0.5	5
1222.5	12	0.5	3.4641
1223.5	24	0.5	4.89898
1224.5	18	0.5	4.24264
1225.5	18	0.5	4.24264
1226.5	18	0.5	4.24264
1227.5	18	0.5	4.24264
1228.5	16	0.5	4
1229.5	19	0.5	4.3589
1230.5	19	0.5	4.3589
1231.5	31	0.5	5.56776
1232.5	29	0.5	5.38516
1233.5	18	0.5	4.24264
1234.5	17	0.5	4.12311
1235.5	27	0.5	5.19615
1236.5	23	0.5	4.79583
1237.5	27	0.5	5.19615
1238.5	32	0.5	5.65685
1239.5	24	0.5	4.89898
1240.5	25	0.5	5
1241.5	19	0.5	4.3589
1242.5	20	0.5	4.47214
1243.5	27	0.5	5.19615
1244.5	16	0.5	4
1245.5	25	0.5	5
1246.5	31	0.5	5.56776
1247.5	15	0.5	3.87298
1248.5	29	0.5	5.38516
1249.5	19	0.5	4.3589
1250.5	26	0.5	5.09902
1251.5	20	0.5	4.47214
1252.5	16	0.5	4
1253.5	21	0.5	4.58258
1254.5	23	0.5	4.79583
1255.5	21	0.5	4.58258
1256.5	27	0.5	5.19615
1257.5	23	0.5	4.79583
1258.5	25	0.5	5
1259.5	22	0.5	4.69042
1260.5	21	0.5	4.58258
1261.5	16	0.5	4
1262.5	18	0.5	4.24264
1263.5	19	0.5	4.3589
1264.5	25	0.5	5
1265.5	18	0.5	4.24264
1266.5	21	0.5	4.58258
1267.5	14	0.5	3.74166
1268.5	19	0.5	4.3589
1269.5	24	0.5	4.89898
1270.5	16	0.5	4
1271.5	21	0.5	4.58258
1272.5	21	0.5	4.58258
1273.5	20	0.5	4.47214
1274.5	24	0.5	4.89898
1275.5	19	0.5	4.3589
1276.5	25	0.5	5
1277.5	24	0.5	4.89898
1278.5	20	0.5	4.47214
1279.5	20	0.5	4.47214
1280.5	20	0.5	4.47214
1281.5	23	0.5	4.79583
1282.5	22	0.5	4.69042
1283.5	21	0.5	4.58258
1284.5	17	0.5	4.12311
1285.5	21	0.5	4.58258
1286.5	15	0.5	3.87298
1287.5	18	0.5	4.24264
1288.5	19	0.5	4.3589
1289.5	20	0.5	4.47214
1290.5	23	0.5	4.79583
1291.5	21	0.5	4.58258
1292.5	44	0.5	6.63325
1293.5	61	0.5	7.81025
1294.5	77	0.5	8.77496
1295.5	51	0.5	7.14143
1296.5	26	0.5	5.09902
1297.5	21	0.5	4.58258
1298.5	19	0.5	4.3589
1299.5	24	0.5	4.89898
1300.5	15	0.5	3.87298
1301.5	19	0.5	4.3589
1302.5	23	0.5	4.79583
1303.5	23	0.5	4.79583
1304.5	14	0.5	3.74166
1305.5	15	0.5	3.87298
1306.5	13	0.5	3.60555
1307.5	24	0.5	4.89898
1308.5	32	0.5	5.65685
1309.5	14	0.5	3.74166
1310.5	22	0.5	4.69042
1311.5	26	0.5	5.09902
1312.5	26	0.5	5.09902
1313.5	23	0.5	4.79583
1314.5	17	0.5	4.12311
1315.5	17	0.5	4.12311
1316.5	19	0.5	4.3589
1317.5	19	0.5	4.3589
1318.5	17	0.5	4.12311
1319.5	20	0.5	4.47214
1320.5	23	0.5	4.79583
1321.5	12	0.5	3.4641
1322.5	20	0.5	4.47214
1323.5	16	0.5	4
1324.5	16	0.5	4
1325.5	20	0.5	4.47214
1326.5	15	0.5	3.87298
1327.5	15	0.5	3.87298
1328.5	18	0.5	4.24264
1329.5	21	0.5	4.58258
1330.5	26	0.5	5.09902
1331.5	22	0.5	4.69042
1332.5	17	0.5	4.12311
1333.5	20	0.5	4.47214
1334.5	28	0.5	5.2915
1335.5	14	0.5	3.74166
1336.5	19	0.5	4.3589
1337.5	15	0.5	3.87298
1338.5	20	0.5	4.47214
1339.5	21	0.5	4.58258
1340.5	14	0.5	3.74166
1341.5	16	0.5	4
1342.5	15	0.5	3.87298
1343.5	22	0.5	4.69042
1344.5	16	0.5	4
1345.5	17	0.5	4.12311
1346.5	10	0.5	3.16228
1347.5	17	0.5	4.12311
1348.5	26	0.5	5.09902
1349.5	18	0.5	4.24264
1350.5	14	0.5	3.74166
1351.5	16	0.5	4
1352.5	16	0.5	4
1353.5	19	0.5	4.3589
1354.5	20	0.5	4.47214
1355.5	13	0.5	3.60555
1356.5	14	0.5	3.74166
1357.5	19	0.5	4.3589
1358.5	14	0.5	3.74166
1359.5	16	0.5	4
1360.5	18	0.5	4.24264
1361.5	24	0.5	4.89898
1362.5	15	0.5	3.87298
1363.5	13	0.5	3.60555
1364.5	16	0.5	4
1365.5	14	0.5	3.74166
1366.5	27	0.5	5.19615
1367.5	35	0.5	5.91608
1368.5	38	0.5	6.16441
1369.5	48	0.5	6.9282
1370.5	39	0.5	6.245
1371.5	17	0.5	4.12311
1372.5	21	0.5	4.58258
1373.5	9	0.5	3
1374.5	16	0.5	4
1375.5	18	0.5	4.24264
1376.5	24	0.5	4.89898
1377.5	19	0.5	4.3589
1378.5	14	0.5	3.74166
1379.5	10	0.5	3.16228
1380.5	12	0.5	3.4641
1381.5	22	0.5	4.69042
1382.5	17	0.5	4.12311
1383.5	19	0.5	4.3589
1384.5	18	0.5	4.24264
1385.5	20	0.5	4.47214
1386.5	17	0.5	4.12311
1387.5	12	0.5	3.4641
1388.5	12	0.5	3.4641
1389.5	19	0.5	4.3589
1390.5	16	0.5	4
1391.5	9	0.5	3
1392.5	14	0.5	3.74166
1393.5	21	0.5	4.58258
1394.5	14	0.5	3.74166
1395.5	12	0.5	3.4641
1396.5	14	0.5	3.74166
1397.5	14	0.5	3.74166
1398.5	12	0.5	3.4641
1399.5	19	0.5	4.3589
1400.5	18	0.5	4.24264
1401.5	27	0.5	5.19615
1402.5	18	0.5	4.24264
1403.5	14	0.5	3.74166
1404.5	14	0.5	3.74166
1405.5	20	0.5	4.47214
1406.5	15	0.5	3.87298
1407.5	19	0.5	4.3589
1408.5	20	0.5	4.47214
1409.5	36	0.5	6
1410.5	23	0.5	4.79583
1411.5	19	0.5	4.3589
1412.5	16	0.5	4
1413.5	15	0.5	3.87298
1414.5	17	0.5	4.12311
1415.5	14	0.5	3.74166
1416.5	19	0.5	4.3589
1417.5	9	0.5	3
1418.5	21	0.5	4.58258
1419.5	17	0.5	4.12311
1420.5	11	0.5	3.31662
1421.5	23	0.5	4.79583
1422.5	13	0.5	3.60555
1423.5	8	0.5	2.82843
1424.5	19	0.5	4.3589
1425.5	17	0.5	4.12311
1426.5	14	0.5	3.74166
1427.5	11	0.5	3.31662
1428.5	14	0.5	3.74166
1429.5	14	0.5	3.74166
1430.5	25	0.5	5
1431.5	19	0.5	4.3589
1432.5	43	0.5	6.55744
1433.5	57	0.5	7.54983
1434.5	105	0.5	10.247
1435.5	94	0.5	9.69536
1436.5	53	0.5	7.28011
1437.5	16	0.5	4
1438.5	18	0.5	4.24264
1439.5	15	0.5	3.87298
1440.5	16	0.5	4
1441.5	13	0.5	3.60555
1442.5	13	0.5	3.60555
1443.5	20	0.5	4.47214
1444.5	21	0.5	4.58258
1445.5	16	0.5	4
1446.5	17	0.5	4.12311
1447.5	17	0.5	4.12311
1448.5	14	0.5	3.74166
1449.5	9	0.5	3
1450.5	19	0.5	4.3589
1451.5	17	0.5	4.12311
1452.5	14	0.5	3.74166
1453.5	18	0.5	4.24264
1454.5	12	0.5	3.4641
1455.5	12	0.5	3.4641
1456.5	13	0.5	3.60555
1457.5	10	0.5	3.16228
1458.5	11	0.5	3.31662
1459.5	8	0.5	2.82843
1460.5	15	0.5	3.87298
1461.5	11	0.5	3.31662
1462.5	19	0.5	4.3589
1463.5	21	0.5	4.58258
1464.5	15	0.5	3.87298
1465.5	16	0.5	4
1466.5	13	0.5	3.60555
1467.5	21	0.5	4.58258
1468.5	14	0.5	3.74166
1469.5	11	0.5	3.31662
1470.5	13	0.5	3.60555
1471.5	13	0.5	3.60555
1472.5	13	0.5	3.60555
1473.5	15	0.5	3.87298
1474.5	20	0.5	4.47214
1475.5	15	0.5	3.87298
1476.5	15	0.5	3.87298
1477.5	18	0.5	4.24264
1478.5	8	0.5	2.82843
1479.5	13	0.5	3.60555
1480.5	16	0.5	4
1481.5	10	0.5	3.16228
1482.5	4	0.5	2
1483.5	16	0.5	4
1484.5	25	0.5	5
1485.5	12	0.5	3.4641
1486.5	12	0.5	3.4641
1487.5	12	0.5	3.4641
1488.5	15	0.5	3.87298
1489.5	19	0.5	4.3589
1490.5	10	0.5	3.16228
1491.5	13	0.5	3.60555
1492.5	17	0.5	4.12311
1493.5	14	0.5	3.74166
1494.5	15	0.5	3.87298
1495.5	10	0.5	3.16228
1496.5	10	0.5	3.16228
1497.5	15	0.5	3.87298
1498.5	13	0.5	3.60555
1499.5	21	0.5	4.58258
1500.5	13	0.5	3.60555
1501.5	9	0.5	3
1502.5	11	0.5	3.31662
1503.5	21	0.5	4.58258
1504.5	8	0.5	2.82843
1505.5	13	0.5	3.60555
1506.5	19	0.5	4.3589
1507.5	26	0.5	5.09902
1508.5	20	0.5	4.47214
1509.5	21	0.5	4.58258
1510.5	18	0.5	4.24264
1511.5	6	0.5	2.44949
1512.5	11	0.5	3.31662
1513.5	26	0.5	5.09902
1514.5	10	0.5	3.16228
1515.5	9	0.5	3
1516.5	23	0.5	4.79583
1517.5	7	0.5	2.64575
1518.5	20	0.5	4.47214
1519.5	19	0.5	4.3589
1520.5	17	0.5	4.12311
1521.5	10	0.5	3.16228
1522.5	13	0.5	3.60555
1523.5	11	0.5	3.31662
1524.5	11	0.5	3.31662
1525.5	22	0.5	4.69042
1526.5	8	0.5	2.82843
1527.5	14	0.5	3.74166
1528.5	12	0.5	3.4641
1529.5	20	0.5	4.47214
1530.5	7	0.5	2.64575
1531.5	7	0.5	2.64575
1532.5	17	0.5	4.12311
1533.5	9	0.5	3
1534.5	16	0.5	4
1535.5	10	0.5	3.16228
1536.5	13	0.5	3.60555
1537.5	13	0.5	3.60555
1538.5	10	0.5	3.16228
1539.5	10	0.5	3.16228
1540.5	12	0.5	3.4641
1541.5	18	0.5	4.24264
1542.5	12	0.5	3.4641
1543.5	10	0.5	3.16228
1544.5	15	0.5	3.87298
1545.5	9	0.5	3
1546.5	15	0.5	3.87298
1547.5	16	0.5	4
1548.5	13	0.5	3.60555
1549.5	11	0.5	3.31662
1550.5	11	0.5	3.31662
1551.5	15	0.5	3.87298
1552.5	11	0.5	3.31662
1553.5	11	0.5	3.31662
1554.5	7	0.5	2.64575
1555.5	9	0.5	3
1556.5	7	0.5	2.64575
1557.5	12	0.5	3.4641
1558.5	11	0.5	3.31662
1559.5	16	0.5	4
1560.5	8	0.5	2.82843
1561.5	9	0.5	3
1562.5	11	0.5	3.31662
1563.5	10	0.5	3.16228
1564.5	17	0.5	4.12311
1565.5	13	0.5	3.60555
1566.5	10	0.5	3.16228
1567.5	15	0.5	3.87298
1568.5	20	0.5	4.47214
1569.5	7	0.5	2.64575
1570.5	11	0.5	3.31662
1571.5	7	0.5	2.64575
1572.5	14	0.5	3.74166
1573.5	5	0.5	2.23607
1574.5	12	0.5	3.4641
1575.5	17	0.5	4.12311
1576.5	13	0.5	3.60555
1577.5	15	0.5	3.87298
1578.5	9	0.5	3
1579.5	14	0.5	3.74166
1580.5	11	0.5	3.31662
1581.5	16	0.5	4
1582.5	6	0.5	2.44949
1583.5	13	0.5	3.60555
1584.5	12	0.5	3.4641
1585.5	6	0.5	2.44949
1586.5	13	0.5	3.60555
1587.5	14	0.5	3.74166
1588.5	18	0.5	4.24264
1589.5	16	0.5	4
1590.5	18	0.5	4.24264
1591.5	8	0.5	2.82843
1592.5	13	0.5	3.60555
1593.5	9	0.5	3
1594.5	14	0.5	3.74166
1595.5	18	0.5	4.24264
1596.5	19	0.5	4.3589
1597.5	11	0.5	3.31662
1598.5	12	0.5	3.4641
1599.5	12	0.5	3.4641
1600.5	12	0.5	3.4641
1601.5	10	0.5	3.16228
1602.5	10	0.5	3.16228
1603.5	10	0.5	3.16228
1604.5	10	0.5	3.16228
1605.5	11	0.5	3.31662
1606.5	15	0.5	3.87298
1607.5	11	0.5	3.31662
1608.5	7	0.5	2.64575
1609.5	8	0.5	2.82843
1610.5	17	0.5	4.12311
1611.5	10	0.5	3.16228
1612.5	16	0.5	4
1613.5	6	0.5	2.44949
1614.5	12	0.5	3.4641
1615.5	13	0.5	3.60555
1616.5	11	0.5	3.31662
1617.5	16	0.5	4
1618.5	11	0.5	3.31662
1619.5	8	0.5	2.82843
1620.5	8	0.5	2.82843
1621.5	11	0.5	3.31662
1622.5	19	0.5	4.3589
1623.5	9	0.5	3
1624.5	16	0.5	4
1625.5	18	0.5	4.24264
1626.5	13	0.5	3.60555
1627.5	12	0.5	3.4641
1628.5	20	0.5	4.47214
1629.5	9	0.5	3
1630.5	9	0.5	3
1631.5	16	0.5	4
1632.5	12	0.5	3.4641
1633.5	17	0.5	4.12311
1634.5	13	0.5	3.60555
1635.5	19	0.5	4.3589
1636.5	13	0.5	3.60555
1637.5	8	0.5	2.82843
1638.5	9	0.5	3
1639.5	10	0.5	3.16228
1640.5	17	0.5	4.12311
1641.5	10	0.5	3.16228
1642.5	15	0.5	3.87298
1643.5	16	0.5	4
1644.5	10	0.5	3.16228
1645.5	17	0.5	4.12311
1646.5	12	0.5	3.4641
1647.5	17	0.5	4.12311
1648.5	14	0.5	3.74166
1649.5	16	0.5	4
1650.5	11	0.5	3.31662
1651.5	11	0.5	3.31662
1652.5	14	0.5	3.74166
1653.5	9	0.5	3
1654.5	10	0.5	3.16228
1655.5	6	0.5	2.44949
1656.5	13	0.5	3.60555
1657.5	11	0.5	3.31662
1658.5	18	0.5	4.24264
1659.5	10	0.5	3.16228
1660.5	15	0.5	3.87298
1661.5	15	0.5	3.87298
1662.5	12	0.5	3.4641
1663.5	13	0.5	3.60555
1664.5	24	0.5	4.89898
1665.5	10	0.5	3.16228
1666.5	12	0.5	3.4641
1667.5	13	0.5	3.60555
1668.5	8	0.5	2.82843
1669.5	14	0.5	3.74166
1670.5	10	0.5	3.16228
1671.5	10	0.5	3.16228
1672.5	9	0.5	3
1673.5	14	0.5	3.74166
1674.5	9	0.5	3
1675.5	15	0.5	3.87298
1676.5	14	0.5	3.74166
1677.5	11	0.5	3.31662
1678.5	6	0.5	2.44949
1679.5	7	0.5	2.64575
1680.5	12	0.5	3.4641
1681.5	9	0.5	3
1682.5	8	0.5	2.82843
1683.5	9	0.5	3
1684.5	9	0.5	3
1685.5	10	0.5	3.16228
1686.5	13	0.5	3.60555
1687.5	11	0.5	3.31662
1688.5	17	0.5	4.12311
1689.5	15	0.5	3.87298
1690.5	19	0.5	4.3589
1691.5	10	0.5	3.16228
1692.5	13	0.5	3.60555
1693.5	19	0.5	4.3589
1694.5	12	0.5	3.4641
1695.5	15	0.5	3.87298
1696.5	9	0.5	3
1697.5	8	0.5	2.82843
1698.5	16	0.5	4
1699.5	19	0.5	4.3589
1700.5	16	0.5	4
1701.5	6	0.5	2.44949
1702.5	16	0.5	4
1703.5	18	0.5	4.24264
1704.5	16	0.5	4
1705.5	12	0.5	3.4641
1706.5	13	0.5	3.60555
1707.5	16	0.5	4
1708.5	10	0.5	3.16228
1709.5	9	0.5	3
1710.5	10	0.5	3.16228
1711.5	16	0.5	4
1712.5	13	0.5	3.60555
1713.5	9	0.5	3
1714.5	6	0.5	2.44949
1715.5	15	0.5	3.87298
1716.5	11	0.5	3.31662
1717.5	12	0.5	3.4641
1718.5	16	0.5	4
1719.5	13	0.5	3.60555
1720.5	12	0.5	3.4641
1721.5	13	0.5	3.60555
1722.5	7	0.5	2.64575
1723.5	14	0.5	3.74166
1724.5	8	0.5	2.82843
1725.5	8	0.5	2.82843
1726.5	13	0.5	3.60555
1727.5	10	0.5	3.16228
1728.5	16	0.5	4
1729.5	13	0.5	3.60555
1730.5	7	0.5	2.64575
1731.5	6	0.5	2.44949
1732.5	11	0.5	3.31662
1733.5	14	0.5	3.74166
1734.5	11	0.5	3.31662
1735.5	9	0.5	3
1736.5	13	0.5	3.60555
1737.5	10	0.5	3.16228
1738.5	5	0.5	2.23607
1739.5	6	0.5	2.44949
1740.5	10	0.5	3.16228
1741.5	12	0.5	3.4641
1742.5	13	0.5	3.60555
1743.5	13	0.5	3.60555
1744.5	7	0.5	2.64575
1745.5	9	0.5	3
1746.5	7	0.5	2.64575
1747.5	7	0.5	2.64575
1748.5	17	0.5	4.12311
1749.5	9	0.5	3
1750.5	13	0.5	3.60555
1751.5	13	0.5	3.60555
1752.5	11	0.5	3.31662
1753.5	10	0.5	3.16228
1754.5	7	0.5	2.64575
1755.5	12	0.5	3.4641
1756.5	14	0.5	3.74166
1757.5	13	0.5	3.60555
1758.5	10	0.5	3.16228
1759.5	9	0.5	3
1760.5	11	0.5	3.31662
1761.5	8	0.5	2.82843
1762.5	12	0.5	3.4641
1763.5	10	0.5	3.16228
1764.5	6	0.5	2.44949
1765.5	8	0.5	2.82843
1766.5	14	0.5	3.74166
1767.5	9	0.5	3
1768.5	9	0.5	3
1769.5	9	0.5	3
1770.5	12	0.5	3.4641
1771.5	7	0.5	2.64575
1772.5	16	0.5	4
1773.5	14	0.5	3.74166
1774.5	6	0.5	2.44949
1775.5	13	0.5	3.60555
1776.5	13	0.5	3.60555
1777.5	23	0.5	4.79583
1778.5	48	0.5	6.9282
1779.5	71	0.5	8.42615
1780.5	79	0.5	8.88819
1781.5	46	0.5	6.78233
1782.5	24	0.5	4.89898
1783.5	8	0.5	2.82843
1784.5	15	0.5	3.87298
1785.5	9	0.5	3
1786.5	10	0.5	3.16228
1787.5	12	0.5	3.4641
1788.5	6	0.5	2.44949
1789.5	14	0.5	3.74166
1790.5	11	0.5	3.31662
1791.5	16	0.5	4
1792.5	7	0.5	2.64575
1793.5	14	0.5	3.74166
1794.5	8	0.5	2.82843
1795.5	5	0.5	2.23607
1796.5	11	0.5	3.31662
1797.5	7	0.5	2.64575
1798.5	6	0.5	2.44949
1799.5	4	0.5	2
1800.5	9	0.5	3
1801.5	5	0.5	2.23607
1802.5	13	0.5	3.60555
1803.5	10	0.5	3.16228
1804.5	4	0.5	2
1805.5	13	0.5	3.60555
1806.5	13	0.5	3.60555
1807.5	9	0.5	3
1808.5	18	0.5	4.24264
1809.5	19	0.5	4.3589
1810.5	51	0.5	7.14143
1811.5	42	0.5	6.48074
1812.5	37	0.5	6.08276
1813.5	24	0.5	4.89898
1814.5	12	0.5	3.4641
1815.5	10	0.5	3.16228
1816.5	8	0.5	2.82843
1817.5	6	0.5	2.44949
1818.5	4	0.5	2
1819.5	13	0.5	3.60555
1820.5	14	0.5	3.74166
1821.5	8	0.5	2.82843
1822.5	8	0.5	2.82843
1823.5	6	0.5	2.44949
1824.5	10	0.5	3.16228
1825.5	8	0.5	2.82843
1826.5	11	0.5	3.31662
1827.5	10	0.5	3.16228
1828.5	10	0.5	3.16228
1829.5	19	0.5	4.3589
1830.5	8	0.5	2.82843
1831.5	13	0.5	3.60555
1832.5	6	0.5	2.44949
1833.5	8	0.5	2.82843
1834.5	14	0.5	3.74166
1835.5	7	0.5	2.64575
1836.5	8	0.5	2.82843
1837.5	13	0.5	3.60555
1838.5	4	0.5	2
1839.5	8	0.5	2.82843
1840.5	11	0.5	3.31662
1841.5	6	0.5	2.44949
1842.5	11	0.5	3.31662
1843.5	9	0.5	3
1844.5	5	0.5	2.23607
1845.5	6	0.5	2.44949
1846.5	14	0.5	3.74166
1847.5	11	0.5	3.31662
1848.5	8	0.5	2.82843
1849.5	10	0.5	3.16228
1850.5	10	0.5	3.16228
1851.5	4	0.5	2
1852.5	3	0.5	1.73205
1853.5	11	0.5	3.31662
1854.5	7	0.5	2.64575
1855.5	8	0.5	2.82843
1856.5	5	0.5	2.23607
1857.5	2	0.5	1.41421
1858.5	6	0.5	2.44949
1859.5	8	0.5	2.82843
1860.5	4	0.5	2
1861.5	10	0.5	3.16228
1862.5	5	0.5	2.23607
1863.5	5	0.5	2.23607
1864.5	9	0.5	3
1865.5	4	0.5	2
1866.5	6	0.5	2.44949
1867.5	10	0.5	3.16228
1868.5	6	0.5	2.44949
1869.5	12	0.5	3.4641
1870.5	11	0.5	3.31662
1871.5	8	0.5	2.82843
1872.5	5	0.5	2.23607
1873.5	4	0.5	2
1874.5	16	0.5	4
1875.5	6	0.5	2.44949
1876.5	13	0.5	3.60555
1877.5	11	0.5	3.31662
1878.5	10	0.5	3.16228
1879.5	9	0.5	3
1880.5	8	0.5	2.82843
1881.5	7	0.5	2.64575
1882.5	8	0.5	2.82843
1883.5	15	0.5	3.87298
1884.5	11	0.5	3.31662
1885.5	10	0.5	3.16228
1886.5	7	0.5	2.64575
1887.5	9	0.5	3
1888.5	9	0.5	3
1889.5	8	0.5	2.82843
1890.5	7	0.5	2.64575
1891.5	9	0.5	3
1892.5	9	0.5	3
1893.5	6	0.5	2.44949
1894.5	12	0.5	3.4641
1895.5	10	0.5	3.16228
1896.5	5	0.5	2.23607
1897.5	5	0.5	2.23607
1898.5	11	0.5	3.31662
1899.5	7	0.5	2.64575
1900.5	13	0.5	3.60555
1901.5	5	0.5	2.23607
1902.5	6	0.5	2.44949
1903.5	9	0.5	3
1904.5	8	0.5	2.82843
1905.5	9	0.5	3
1906.5	4	0.5	2
1907.5	7	0.5	2.64575
1908.5	3	0.5	1.73205
1909.5	8	0.5	2.82843
1910.5	8	0.5	2.82843
1911.5	8	0.5	2.82843
1912.5	12	0.5	3.4641
1913.5	6	0.5	2.44949
1914.5	5	0.5	2.23607
1915.5	11	0.5	3.31662
1916.5	10	0.5	3.16228
1917.5	7	0.5	2.64575
1918.5	4	0.5	2
1919.5	7	0.5	2.64575
1920.5	8	0.5	2.82843
1921.5	10	0.5	3.16228
1922.5	8	0.5	2.82843
1923.5	3	0.5	1.73205
1924.5	11	0.5	3.31662
1925.5	8	0.5	2.82843
1926.5	7	0.5	2.64575
1927.5	9	0.5	3
1928.5	8	0.5	2.82843
1929.5	11	0.5	3.31662
1930.5	0	0.5	0
1931.5	16	0.5	4
1932.5	7	0.5	2.64575
1933.5	11	0.5	3.31662
1934.5	4	0.5	2
1935.5	3	0.5	1.73205
1936.5	7	0.5	2.64575
1937.5	13	0.5	3.60555
1938.5	7	0.5	2.64575
1939.5	8	0.5	2.82843
1940.5	10	0.5	3.16228
1941.5	11	0.5	3.31662
1942.5	8	0.5	2.82843
1943.5	7	0.5	2.64575
1944.5	11	0.5	3.31662
1945.5	12	0.5	3.4641
1946.5	9	0.5	3
1947.5	9	0.5	3
1948.5	4	0.5	2
1949.5	5	0.5	2.23607
1950.5	1	0.5	1
1951.5	10	0.5	3.16228
1952.5	6	0.5	2.44949
1953.5	8	0.5	2.82843
1954.5	10	0.5	3.16228
1955.5	8	0.5	2.82843
1956.5	5	0.5	2.23607
1957.5	6	0.5	2.44949
1958.5	9	0.5	3
1959.5	11	0.5	3.31662
1960.5	7	0.5	2.64575
1961.5	6	0.5	2.44949
1962.5	6	0.5	2.44949
1963.5	7	0.5	2.64575
1964.5	6	0.5	2.44949
1965.5	3	0.5	1.73205
1966.5	12	0.5	3.4641
1967.5	12	0.5	3.4641
1968.5	5	0.5	2.23607
1969.5	8	0.5	2.82843
1970.5	7	0.5	2.64575
1971.5	3	0.5	1.73205
1972.5	10	0.5	3.16228
1973.5	6	0.5	2.44949
1974.5	4	0.5	2
1975.5	3	0.5	1.73205
1976.5	8	0.5	2.82843
1977.5	12	0.5	3.4641
1978.5	9	0.5	3
1979.5	3	0.5	1.73205
1980.5	10	0.5	3.16228
1981.5	7	0.5	2.64575
1982.5	7	0.5	2.64575
1983.5	11	0.5	3.31662
1984.5	7	0.5	2.64575
1985.5	8	0.5	2.82843
1986.5	6	0.5	2.44949
1987.5	6	0.5	2.44949
1988.5	6	0.5	2.44949
1989.5	9	0.5	3
1990.5	7	0.5	2.64575
1991.5	7	0.5	2.64575
1992.5	14	0.5	3.74166
1993.5	8	0.5	2.82843
1994.5	8	0.5	2.82843
1995.5	8	0.5	2.82843
1996.5	4	0.5	2
1997.5	8	0.5	2.82843
1998.5	4	0.5	2
1999.5	5	0.5	2.23607
2000.5	3	0.5	1.73205
2001.5	6	0.5	2.44949
2002.5	8	0.5	2.82843
2003.5	11	0.5	3.31662
2004.5	9	0.5	3
2005.5	4	0.5	2
2006.5	6	0.5	2.44949
2007.5	8	0.5	2.82843
2008.5	6	0.5	2.44949
2009.5	2	0.5	1.41421
2010.5	3	0.5	1.73205
2011.5	5	0.5	2.23607
2012.5	3	0.5	1.73205
2013.5	11	0.5	3.31662
2014.5	7	0.5	2.64575
2015.5	5	0.5	2.23607
2016.5	8	0.5	2.82843
2017.5	6	0.5	2.44949
2018.5	7	0.5	2.64575
2019.5	8	0.5	2.82843
2020.5	5	0.5	2.23607
2021.5	9	0.5	3
2022.5	5	0.5	2.23607
2023.5	8	0.5	2.82843
2024.5	10	0.5	3.16228
2025.5	9	0.5	3
2026.5	4	0.5	2
2027.5	6	0.5	2.44949
2028.5	7	0.5	2.64575
2029.5	3	0.5	1.73205
2030.5	6	0.5	2.44949
2031.5	8	0.5	2.82843
2032.5	5	0.5	2.23607
2033.5	4	0.5	2
2034.5	6	0.5	2.44949
2035.5	8	0.5	2.82843
2036.5	13	0.5	3.60555
2037.5	5	0.5	2.23607
2038.5	8	0.5	2.82843
2039.5	2	0.5	1.41421
2040.5	6	0.5	2.44949
2041.5	8	0.5	2.82843
2042.5	5	0.5	2.23607
2043.5	6	0.5	2.44949
2044.5	6	0.5	2.44949
2045.5	14	0.5	3.74166
2046.5	7	0.5	2.64575
2047.5	4	0.5	2
2048.5	9	0.5	3
2049.5	5	0.5	2.23607
2050.5	7	0.5	2.64575
2051.5	8	0.5	2.82843
2052.5	3	0.5	1.73205
2053.5	7	0.5	2.64575
2054.5	10	0.5	3.16228
2055.5	4	0.5	2
2056.5	5	0.5	2.23607
2057.5	9	0.5	3
2058.5	6	0.5	2.44949
2059.5	4	0.5	2
2060.5	7	0.5	2.64575
2061.5	9	0.5	3
2062.5	6	0.5	2.44949
2063.5	4	0.5	2
2064.5	8	0.5	2.82843
2065.5	6	0.5	2.44949
2066.5	4	0.5	2
2067.5	4	0.5	2
2068.5	4	0.5	2
2069.5	9	0.5	3
2070.5	2	0.5	1.41421
2071.5	7	0.5	2.64575
2072.5	2	0.5	1.41421
2073.5	11	0.5	3.31662
2074.5	7	0.5	2.64575
2075.5	2	0.5	1.41421
2076.5	9	0.5	3
2077.5	10	0.5	3.16228
2078.5	2	0.5	1.41421
2079.5	5	0.5	2.23607
2080.5	7	0.5	2.64575
2081.5	9	0.5	3
2082.5	4	0.5	2
2083.5	8	0.5	2.82843
2084.5	7	0.5	2.64575
2085.5	9	0.5	3
2086.5	4	0.5	2
2087.5	6	0.5	2.44949
2088.5	4	0.5	2
2089.5	5	0.5	2.23607
2090.5	13	0.5	3.60555
2091.5	8	0.5	2.82843
2092.5	6	0.5	2.44949
2093.5	3	0.5	1.73205
2094.5	3	0.5	1.73205
2095.5	6	0.5	2.44949
2096.5	6	0.5	2.44949
2097.5	5	0.5	2.23607
2098.5	7	0.5	2.64575
2099.5	5	0.5	2.23607
2100.5	3	0.5	1.73205
2101.5	5	0.5	2.23607
2102.5	13	0.5	3.60555
2103.5	10	0.5	3.16228
2104.5	5	0.5	2.23607
2105.5	9	0.5	3
2106.5	6	0.5	2.44949
2107.5	5	0.5	2.23607
2108.5	8	0.5	2.82843
2109.5	6	0.5	2.44949
2110.5	6	0.5	2.44949
2111.5	11	0.5	3.31662
2112.5	21	0.5	4.58258
2113.5	36	0.5	6
2114.5	39	0.5	6.245
2115.5	21	0.5	4.58258
2116.5	13	0.5	3.60555
2117.5	7	0.5	2.64575
2118.5	4	0.5	2
2119.5	7	0.5	2.64575
2120.5	7	0.5	2.64575
2121.5	7	0.5	2.64575
2122.5	3	0.5	1.73205
2123.5	5	0.5	2.23607
2124.5	6	0.5	2.44949
2125.5	0	0.5	0
2126.5	6	0.5	2.44949
2127.5	6	0.5	2.44949
2128.5	7	0.5	2.64575
2129.5	8	0.5	2.82843
2130.5	5	0.5	2.23607
2131.5	4	0.5	2
2132.5	9	0.5	3
2133.5	3	0.5	1.73205
2134.5	6	0.5	2.44949
2135.5	9	0.5	3
2136.5	9	0.5	3
2137.5	3	0.5	1.73205
2138.5	3	0.5	1.73205
2139.5	6	0.5	2.44949
2140.5	5	0.5	2.23607
2141.5	5	0.5	2.23607
2142.5	5	0.5	2.23607
2143.5	7	0.5	2.64575
2144.5	5	0.5	2.23607
2145.5	4	0.5	2
2146.5	5	0.5	2.23607
2147.5	5	0.5	2.23607
2148.5	7	0.5	2.64575
2149.5	9	0.5	3
2150.5	5	0.5	2.23607
2151.5	9	0.5	3
2152.5	6	0.5	2.44949
2153.5	7	0.5	2.64575
2154.5	9	0.5	3
2155.5	6	0.5	2.44949
2156.5	5	0.5	2.23607
2157.5	3	0.5	1.73205
2158.5	5	0.5	2.23607
2159.5	4	0.5	2
2160.5	6	0.5	2.44949
2161.5	4	0.5	2
2162.5	2	0.5	1.41421
2163.5	4	0.5	2
2164.5	3	0.5	1.73205
2165.5	11	0.5	3.31662
2166.5	9	0.5	3
2167.5	9	0.5	3
2168.5	5	0.5	2.23607
2169.5	4	0.5	2
2170.5	3	0.5	1.73205
2171.5	5	0.5	2.23607
2172.5	5	0.5	2.23607
2173.5	5	0.5	2.23607
2174.5	4	0.5	2
2175.5	7	0.5	2.64575
2176.5	5	0.5	2.23607
2177.5	8	0.5	2.82843
2178.5	3	0.5	1.73205
2179.5	7	0.5	2.64575
2180.5	3	0.5	1.73205
2181.5	4	0.5	2
2182.5	3	0.5	1.73205
2183.5	6	0.5	2.44949
2184.5	4	0.5	2
2185.5	6	0.5	2.44949
2186.5	9	0.5	3
2187.5	3	0.5	1.73205
2188.5	6	0.5	2.44949
2189.5	4	0.5	2
2190.5	9	0.5	3
2191.5	4	0.5	2
2192.5	4	0.5	2
2193.5	4	0.5	2
2194.5	5	0.5	2.23607
2195.5	7	0.5	2.64575
2196.5	6	0.5	2.44949
2197.5	7	0.5	2.64575
2198.5	6	0.5	2.44949
2199.5	3	0.5	1.73205
2200.5	5	0.5	2.23607
2201.5	7	0.5	2.64575
2202.5	7	0.5	2.64575
2203.5	3	0.5	1.73205
2204.5	3	0.5	1.73205
2205.5	1	0.5	1
2206.5	5	0.5	2.23607
2207.5	3	0.5	1.73205
2208.5	2	0.5	1.41421
2209.5	7	0.5	2.64575
2210.5	3	0.5	1.73205
2211.5	7	0.5	2.64575
2212.5	6	0.5	2.44949
2213.5	7	0.5	2.64575
2214.5	12	0.5	3.4641
2215.5	6	0.5	2.44949
2216.5	5	0.5	2.23607
2217.5	8	0.5	2.82843
2218.5	3	0.5	1.73205
2219.5	7	0.5	2.64575
2220.5	2	0.5	1.41421
2221.5	3	0.5	1.73205
2222.5	3	0.5	1.73205
2223.5	5	0.5	2.23607
2224.5	5	0.5	2.23607
2225.5	4	0.5	2
2226.5	6	0.5	2.44949
2227.5	6	0.5	2.44949
2228.5	5	0.5	2.23607
2229.5	5	0.5	2.23607
2230.5	7	0.5	2.64575
2231.5	5	0.5	2.23607
2232.5	1	0.5	1
2233.5	0	0.5	0
2234.5	3	0.5	1.73205
2235.5	7	0.5	2.64575
2236.5	4	0.5	2
2237.5	4	0.5	2
2238.5	0	0.5	0
2239.5	6	0.5	2.44949
2240.5	4	0.5	2
2241.5	6	0.5	2.44949
2242.5	3	0.5	1.73205
2243.5	4	0.5	2
2244.5	6	0.5	2.44949
2245.5	6	0.5	2.44949
2246.5	7	0.5	2.64575
2247.5	4	0.5	2
2248.5	3	0.5	1.73205
2249.5	0	0.5	0
2250.5	9	0.5	3
2251.5	3	0.5	1.73205
2252.5	6	0.5	2.44949
2253.5	7	0.5	2.64575
2254.5	2	0.5	1.41421
2255.5	1	0.5	1
2256.5	7	0.5	2.64575
2257.5	4	0.5	2
2258.5	5	0.5	2.23607
2259.5	6	0.5	2.44949
2260.5	3	0.5	1.73205
2261.5	2	0.5	1.41421
2262.5	6	0.5	2.44949
2263.5	2	0.5	1.41421
2264.5	6	0.5	2.44949
2265.5	5	0.5	2.23607
2266.5	2	0.5	1.41421
2267.5	7	0.5	2.64575
2268.5	7	0.5	2.64575
2269.5	8	0.5	2.82843
2270.5	4	0.5	2
2271.5	3	0.5	1.73205
2272.5	3	0.5	1.73205
2273.5	7	0.5	2.64575
2274.5	2	0.5	1.41421
2275.5	6	0.5	2.44949
2276.5	3	0.5	1.73205
2277.5	2	0.5	1.41421
2278.5	3	0.5	1.73205
2279.5	4	0.5	2
2280.5	6	0.5	2.44949
2281.5	2	0.5	1.41421
2282.5	7	0.5	2.64575
2283.5	2	0.5	1.41421
2284.5	5	0.5	2.23607
2285.5	7	0.5	2.64575
2286.5	7	0.5	2.64575
2287.5	10	0.5	3.16228
2288.5	4	0.5	2
2289.5	5	0.5	2.23607
2290.5	2	0.5	1.41421
2291.5	3	0.5	1.73205
2292.5	5	0.5	2.23607
2293.5	8	0.5	2.82843
2294.5	7	0.5	2.64575
2295.5	3	0.5	1.73205
2296.5	4	0.5	2
2297.5	4	0.5	2
2298.5	3	0.5	1.73205
2299.5	5	0.5	2.23607
2300.5	7	0.5	2.64575
2301.5	3	0.5	1.73205
2302.5	4	0.5	2
2303.5	6	0.5	2.44949
2304.5	4	0.5	2
2305.5	4	0.5	2
2306.5	5	0.5	2.23607
2307.5	2	0.5	1.41421
2308.5	3	0.5	1.73205
2309.5	3	0.5	1.73205
2310.5	4	0.5	2
2311.5	7	0.5	2.64575
2312.5	5	0.5	2.23607
2313.5	8	0.5	2.82843
2314.5	3	0.5	1.73205
2315.5	2	0.5	1.41421
2316.5	4	0.5	2
2317.5	6	0.5	2.44949
2318.5	7	0.5	2.64575
2319.5	3	0.5	1.73205
2320.5	3	0.5	1.73205
2321.5	6	0.5	2.44949
2322.5	6	0.5	2.44949
2323.5	3	0.5	1.73205
2324.5	4	0.5	2
2325.5	4	0.5	2
2326.5	7	0.5	2.64575
2327.5	3	0.5	1.73205
2328.5	3	0.5	1.73205
2329.5	8	0.5	2.82843
2330.5	4	0.5	2
2331.5	5	0.5	2.23607
2332.5	5	0.5	2.23607
2333.5	3	0.5	1.73205
2334.5	3	0.5	1.73205
2335.5	3	0.5	1.73205
2336.5	5	0.5	2.23607
2337.5	6	0.5	2.44949
2338.5	5	0.5	2.23607
2339.5	10	0.5	3.16228
2340.5	6	0.5	2.44949
2341.5	9	0.5	3
2342.5	6	0.5	2.44949
2343.5	2	0.5	1.41421
2344.5	7	0.5	2.64575
2345.5	8	0.5	2.82843
2346.5	2	0.5	1.41421
2347.5	5	0.5	2.23607
2348.5	5	0.5	2.23607
2349.5	2	0.5	1.41421
2350.5	1	0.5	1
2351.5	2	0.5	1.41421
2352.5	5	0.5	2.23607
2353.5	7	0.5	2.64575
2354.5	8	0.5	2.82843
2355.5	5	0.5	2.23607
2356.5	5	0.5	2.23607
2357.5	2	0.5	1.41421
2358.5	5	0.5	2.23607
2359.5	3	0.5	1.73205
2360.5	4	0.5	2
2361.5	5	0.5	2.23607
2362.5	7	0.5	2.64575
2363.5	2	0.5	1.41421
2364.5	6	0.5	2.44949
2365.5	4	0.5	2
2366.5	2	0.5	1.41421
2367.5	3	0.5	1.73205
2368.5	3	0.5	1.73205
2369.5	2	0.5	1.41421
2370.5	1	0.5	1
2371.5	6	0.5	2.44949
2372.5	7	0.5	2.64575
2373.5	1	0.5	1
2374.5	3	0.5	1.73205
2375.5	3	0.5	1.73205
2376.5	6	0.5	2.44949
2377.5	4	0.5	2
2378.5	4	0.5	2
2379.5	3	0.5	1.73205
2380.5	9	0.5	3
2381.5	2	0.5	1.41421
2382.5	4	0.5	2
2383.5	4	0.5	2
2384.5	3	0.5	1.73205
2385.5	6	0.5	2.44949
2386.5	1	0.5	1
2387.5	9	0.5	3
2388.5	11	0.5	3.31662
2389.5	6	0.5	2.44949
2390.5	10	0.5	3.16228
2391.5	7	0.5	2.64575
2392.5	12	0.5	3.4641
2393.5	10	0.5	3.16228
2394.5	1	0.5	1
2395.5	5	0.5	2.23607
2396.5	4	0.5	2
2397.5	8	0.5	2.82843
2398.5	4	0.5	2
2399.5	9	0.5	3
2400.5	2	0.5	1.41421
2401.5	5	0.5	2.23607
2402.5	3	0.5	1.73205
2403.5	5	0.5	2.23607
2404.5	5	0.5	2.23607
2405.5	4	0.5	2
2406.5	1	0.5	1
2407.5	3	0.5	1.73205
2408.5	3	0.5	1.73205
2409.5	8	0.5	2.82843
2410.5	3	0.5	1.73205
2411.5	2	0.5	1.41421
2412.5	4	0.5	2
2413.5	3	0.5	1.73205
2414.5	2	0.5	1.41421
2415.5	3	0.5	1.73205
2416.5	8	0.5	2.82843
2417.5	5	0.5	2.23607
2418.5	6	0.5	2.44949
2419.5	5	0.5	2.23607
2420.5	3	0.5	1.73205
2421.5	5	0.5	2.23607
2422.5	6	0.5	2.44949
2423.5	3	0.5	1.73205
2424.5	5	0.5	2.23607
2425.5	3	0.5	1.73205
2426.5	3	0.5	1.73205
2427.5	4	0.5	2
2428.5	1	0.5	1
2429.5	5	0.5	2.23607
2430.5	5	0.5	2.23607
2431.5	5	0.5	2.23607
2432.5	5	0.5	2.23607
2433.5	4	0.5	2
2434.5	3	0.5	1.73205
2435.5	5	0.5	2.23607
2436.5	4	0.5	2
2437.5	2	0.5	1.41421
2438.5	5	0.5	2.23607
2439.5	6	0.5	2.44949
2440.5	5	0.5	2.23607
2441.5	4	0.5	2
2442.5	3	0.5	1.73205
2443.5	3	0.5	1.73205
2444.5	5	0.5	2.23607
2445.5	1	0.5	1
2446.5	5	0.5	2.23607
2447.5	3	0.5	1.73205
2448.5	0	0.5	0
2449.5	2	0.5	1.41421
2450.5	3	0.5	1.73205
2451.5	12	0.5	3.4641
2452.5	4	0.5	2
2453.5	4	0.5	2
2454.5	4	0.5	2
2455.5	3	0.5	1.73205
2456.5	2	0.5	1.41421
2457.5	1	0.5	1
2458.5	7	0.5	2.64575
2459.5	10	0.5	3.16228
2460.5	5	0.5	2.23607
2461.5	4	0.5	2
2462.5	3	0.5	1.73205
2463.5	4	0.5	2
2464.5	5	0.5	2.23607
2465.5	5	0.5	2.23607
2466.5	1	0.5	1
2467.5	3	0.5	1.73205
2468.5	0	0.5	0
2469.5	2	0.5	1.41421
2470.5	2	0.5	1.41421
2471.5	0	0.5	0
2472.5	4	0.5	2
2473.5	4	0.5	2
2474.5	3	0.5	1.73205
2475.5	7	0.5	2.64575
2476.5	5	0.5	2.23607
2477.5	4	0.5	2
2478.5	4	0.5	2
2479.5	5	0.5	2.23607
2480.5	4	0.5	2
2481.5	0	0.5	0
2482.5	6	0.5	2.44949
2483.5	4	0.5	2
2484.5	3	0.5	1.73205
2485.5	3	0.5	1.73205
2486.5	3	0.5	1.73205
2487.5	1	0.5	1
2488.5	8	0.5	2.82843
2489.5	6	0.5	2.44949
2490.5	3	0.5	1.73205
2491.5	3	0.5	1.73205
2492.5	1	0.5	1
2493.5	2	0.5	1.41421
2494.5	2	0.5	1.41421
2495.5	6	0.5	2.44949
2496.5	6	0.5	2.44949
2497.5	1	0.5	1
2498.5	6	0.5	2.44949
2499.5	4	0.5	2
2500.5	2	0.5	1.41421
2501.5	3	0.5	1.73205
2502.5	5	0.5	2.23607
2503.5	4	0.5	2
2504.5	5	0.5	2.23607
2505.5	3	0.5	1.73205
2506.5	4	0.5	2
2507.5	4	0.5	2
2508.5	3	0.5	1.73205
2509.5	3	0.5	1.73205
2510.5	1	0.5	1
2511.5	2	0.5	1.41421
2512.5	4	0.5	2
2513.5	1	0.5	1
2514.5	6	0.5	2.44949
2515.5	4	0.5	2
2516.5	0	0.5	0
2517.5	5	0.5	2.23607
2518.5	2	0.5	1.41421
2519.5	5	0.5	2.23607
2520.5	5	0.5	2.23607
2521.5	2	0.5	1.41421
2522.5	6	0.5	2.44949
2523.5	8	0.5	2.82843
2524.5	2	0.5	1.41421
2525.5	5	0.5	2.23607
2526.5	9	0.5	3
2527.5	6	0.5	2.44949
2528.5	7	0.5	2.64575
2529.5	4	0.5	2
2530.5	8	0.5	2.82843
2531.5	3	0.5	1.73205
2532.5	5	0.5	2.23607
2533.5	4	0.5	2
2534.5	3	0.5	1.73205
2535.5	7	0.5	2.64575
2536.5	2	0.5	1.41421
2537.5	2	0.5	1.41421
2538.5	3	0.5	1.73205
2539.5	2	0.5	1.41421
2540.5	3	0.5	1.73205
2541.5	3	0.5	1.73205
2542.5	6	0.5	2.44949
2543.5	2	0.5	1.41421
2544.5	0	0.5	0
2545.5	0	0.5	0
2546.5	2	0.5	1.41421
2547.5	2	0.5	1.41421
2548.5	4	0.5	2
2549.5	3	0.5	1.73205
2550.5	8	0.5	2.82843
2551.5	8	0.5	2.82843
2552.5	9	0.5	3
2553.5	4	0.5	2
2554.5	3	0.5	1.73205
2555.5	4	0.5	2
2556.5	5	0.5	2.23607
2557.5	5	0.5	2.23607
2558.5	2	0.5	1.41421
2559.5	3	0.5	1.73205
2560.5	1	0.5	1
2561.5	1	0.5	1
2562.5	4	0.5	2
2563.5	1	0.5	1
2564.5	4	0.5	2
2565.5	3	0.5	1.73205
2566.5	1	0.5	1
2567.5	3	0.5	1.73205
2568.5	1	0.5	1
2569.5	4	0.5	2
2570.5	3	0.5	1.73205
2571.5	2	0.5	1.41421
2572.5	4	0.5	2
2573.5	2	0.5	1.41421
2574.5	1	0.5	1
2575.5	1	0.5	1
2576.5	1	0.5	1
2577.5	2	0.5	1.41421
2578.5	5	0.5	2.23607
2579.5	4	0.5	2
2580.5	1	0.5	1
2581.5	5	0.5	2.23607
2582.5	2	0.5	1.41421
2583.5	6	0.5	2.44949
2584.5	3	0.5	1.73205
2585.5	2	0.5	1.41421
2586.5	4	0.5	2
2587.5	1	0.5	1
2588.5	3	0.5	1.73205
2589.5	2	0.5	1.41421
2590.5	2	0.5	1.41421
2591.5	1	0.5	1
2592.5	4	0.5	2
2593.5	4	0.5	2
2594.5	1	0.5	1
2595.5	5	0.5	2.23607
2596.5	4	0.5	2
2597.5	4	0.5	2
2598.5	5	0.5	2.23607
2599.5	3	0.5	1.73205
2600.5	4	0.5	2
2601.5	9	0.5	3
2602.5	4	0.5	2
2603.5	2	0.5	1.41421
2604.5	3	0.5	1.73205
2605.5	4	0.5	2
2606.5	1	0.5	1
2607.5	3	0.5	1.73205
2608.5	1	0.5	1
2609.5	2	0.5	1.41421
2610.5	2	0.5	1.41421
2611.5	3	0.5	1.73205
2612.5	4	0.5	2
2613.5	6	0.5	2.44949
2614.5	6	0.5	2.44949
2615.5	1	0.5	1
2616.5	5	0.5	2.23607
2617.5	4	0.5	2
2618.5	3	0.5	1.73205
2619.5	3	0.5	1.73205
2620.5	6	0.5	2.44949
2621.5	2	0.5	1.41421
2622.5	3	0.5	1.73205
2623.5	1	0.5	1
2624.5	6	0.5	2.44949
2625.5	4	0.5	2
2626.5	4	0.5	2
2627.5	3	0.5	1.73205
2628.5	1	0.5	1
2629.5	5	0.5	2.23607
2630.5	2	0.5	1.41421
2631.5	2	0.5	1.41421
2632.5	3	0.5	1.73205
2633.5	5	0.5	2.23607
2634.5	3	0.5	1.73205
2635.5	4	0.5	2
2636.5	0	0.5	0
2637.5	3	0.5	1.73205
2638.5	3	0.5	1.73205
2639.5	4	0.5	2
2640.5	3	0.5	1.73205
2641.5	4	0.5	2
2642.5	3	0.5	1.73205
2643.5	1	0.5	1
2644.5	3	0.5	1.73205
2645.5	1	0.5	1
2646.5	3	0.5	1.73205
2647.5	3	0.5	1.73205
2648.5	0	0.5	0
2649.5	1	0.5	1
2650.5	2	0.5	1.41421
2651.5	0	0.5	0
2652.5	6	0.5	2.44949
2653.5	6	0.5	2.44949
2654.5	6	0.5	2.44949
2655.5	5	0.5	2.23607
2656.5	2	0.5	1.41421
2657.5	3	0.5	1.73205
2658.5	3	0.5	1.73205
2659.5	3	0.5	1.73205
2660.5	4	0.5	2
2661.5	4	0.5	2
2662.5	2	0.5	1.41421
2663.5	2	0.5	1.41421
2664.5	3	0.5	1.73205
2665.5	2	0.5	1.41421
2666.5	2	0.5	1.41421
2667.5	2	0.5	1.41421
2668.5	3	0.5	1.73205
2669.5	2	0.5	1.41421
2670.5	4	0.5	2
2671.5	1	0.5	1
2672.5	2	0.5	1.41421
2673.5	4	0.5	2
2674.5	2	0.5	1.41421
2675.5	8	0.5	2.82843
2676.5	1	0.5	1
2677.5	3	0.5	1.73205
2678.5	3	0.5	1.73205
2679.5	3	0.5	1.73205
2680.5	6	0.5	2.44949
2681.5	4	0.5	2
2682.5	4	0.5	2
2683.5	3	0.5	1.73205
2684.5	1	0.5	1
2685.5	3	0.5	1.73205
2686.5	1	0.5	1
2687.5	4	0.5	2
2688.5	4	0.5	2
2689.5	6	0.5	2.44949
2690.5	3	0.5	1.73205
2691.5	6	0.5	2.44949
2692.5	2	0.5	1.41421
2693.5	2	0.5	1.41421
2694.5	3	0.5	1.73205
2695.5	2	0.5	1.41421
2696.5	1	0.5	1
2697.5	4	0.5	2
2698.5	4	0.5	2
2699.5	2	0.5	1.41421
2700.5	0	0.5	0
2701.5	3	0.5	1.73205
2702.5	1	0.5	1
2703.5	1	0.5	1
2704.5	6	0.5	2.44949
2705.5	4	0.5	2
2706.5	3	0.5	1.73205
2707.5	3	0.5	1.73205
2708.5	1	0.5	1
2709.5	3	0.5	1.73205
2710.5	1	0.5	1
2711.5	3	0.5	1.73205
2712.5	2	0.5	1.41421
2713.5	4	0.5	2
2714.5	4	0.5	2
2715.5	2	0.5	1.41421
2716.5	1	0.5	1
2717.5	5	0.5	2.23607
2718.5	2	0.5	1.41421
2719.5	3	0.5	1.73205
2720.5	5	0.5	2.23607
2721.5	1	0.5	1
2722.5	2	0.5	1.41421
2723.5	1	0.5	1
2724.5	1	0.5	1
2725.5	2	0.5	1.41421
2726.5	2	0.5	1.41421
2727.5	4	0.5	2
2728.5	0	0.5	0
2729.5	2	0.5	1.41421
2730.5	1	0.5	1
2731.5	3	0.5	1.73205
2732.5	7	0.5	2.64575
2733.5	3	0.5	1.73205
2734.5	4	0.5	2
2735.5	2	0.5	1.41421
2736.5	4	0.5	2
2737.5	1	0.5	1
2738.5	1	0.5	1
2739.5	1	0.5	1
2740.5	3	0.5	1.73205
2741.5	5	0.5	2.23607
2742.5	5	0.5	2.23607
2743.5	3	0.5	1.73205
2744.5	1	0.5	1
2745.5	3	0.5	1.73205
2746.5	2	0.5	1.41421
2747.5	2	0.5	1.41421
2748.5	4	0.5	2
2749.5	6	0.5	2.44949
2750.5	6	0.5	2.44949
2751.5	9	0.5	3
2752.5	10	0.5	3.16228
2753.5	13	0.5	3.60555
2754.5	24	0.5	4.89898
2755.5	12	0.5	3.4641
2756.5	14	0.5	3.74166
2757.5	20	0.5	4.47214
2758.5	8	0.5	2.82843
2759.5	2	0.5	1.41421
2760.5	2	0.5	1.41421
2761.5	0	0.5	0
2762.5	2	0.5	1.41421
2763.5	2	0.5	1.41421
2764.5	1	0.5	1
2765.5	1	0.5	1
2766.5	5	0.5	2.23607
2767.5	4	0.5	2
2768.5	2	0.5	1.41421
2769.5	2	0.5	1.41421
2770.5	3	0.5	1.73205
2771.5	2	0.5	1.41421
2772.5	3	0.5	1.73205
2773.5	0	0.5	0
2774.5	2	0.5	1.41421
2775.5	3	0.5	1.73205
2776.5	5	0.5	2.23607
2777.5	0	0.5	0
2778.5	1	0.5	1
2779.5	2	0.5	1.41421
2780.5	4	0.5	2
2781.5	4	0.5	2
2782.5	1	0.5	1
2783.5	3	0.5	1.73205
2784.5	1	0.5	1
2785.5	3	0.5	1.73205
2786.5	2	0.5	1.41421
2787.5	2	0.5	1.41421
2788.5	3	0.5	1.73205
2789.5	3	0.5	1.73205
2790.5	3	0.5	1.73205
2791.5	4	0.5	2
2792.5	2	0.5	1.41421
2793.5	4	0.5	2
2794.5	3	0.5	1.73205
2795.5	4	0.5	2
2796.5	3	0.5	1.73205
2797.5	2	0.5	1.41421
2798.5	3	0.5	1.73205
2799.5	1	0.5	1
2800.5	4	0.5	2
2801.5	5	0.5	2.23607
2802.5	4	0.5	2
2803.5	6	0.5	2.44949
2804.5	2	0.5	1.41421
2805.5	1	0.5	1
2806.5	4	0.5	2
2807.5	0	0.5	0
2808.5	3	0.5	1.73205
2809.5	3	0.5	1.73205
2810.5	2	0.5	1.41421
2811.5	2	0.5	1.41421
2812.5	4	0.5	2
2813.5	1	0.5	1
2814.5	6	0.5	2.44949
2815.5	1	0.5	1
2816.5	3	0.5	1.73205
2817.5	4	0.5	2
2818.5	1	0.5	1
2819.5	0	0.5	0
2820.5	0	0.5	0
2821.5	2	0.5	1.41421
2822.5	1	0.5	1
2823.5	5	0.5	2.23607
2824.5	2	0.5	1.41421
2825.5	1	0.5	1
2826.5	2	0.5	1.41421
2827.5	7	0.5	2.64575
2828.5	3	0.5	1.73205
2829.5	3	0.5	1.73205
2830.5	2	0.5	1.41421
2831.5	1	0.5	1
2832.5	3	0.5	1.73205
2833.5	7	0.5	2.64575
2834.5	1	0.5	1
2835.5	3	0.5	1.73205
2836.5	1	0.5	1
2837.5	2	0.5	1.41421
2838.5	3	0.5	1.73205
2839.5	3	0.5	1.73205
2840.5	3	0.5	1.73205
2841.5	1	0.5	1
2842.5	1	0.5	1
2843.5	1	0.5	1
2844.5	2	0.5	1.41421
2845.5	5	0.5	2.23607
2846.5	3	0.5	1.73205
2847.5	3	0.5	1.73205
2848.5	0	0.5	0
2849.5	2	0.5	1.41421
2850.5	4	0.5	2
2851.5	2	0.5	1.41421
2852.5	3	0.5	1.73205
2853.5	2	0.5	1.41421
2854.5	2	0.5	1.41421
2855.5	1	0.5	1
2856.5	1	0.5	1
2857.5	5	0.5	2.23607
2858.5	0	0.5	0
2859.5	1	0.5	1
2860.5	2	0.5	1.41421
2861.5	3	0.5	1.73205
2862.5	4	0.5	2
2863.5	3	0.5	1.73205
2864.5	2	0.5	1.41421
2865.5	5	0.5	2.23607
2866.5	2	0.5	1.41421
2867.5	3	0.5	1.73205
2868.5	3	0.5	1.73205
2869.5	4	0.5	2
2870.5	4	0.5	2
2871.5	3	0.5	1.73205
2872.5	4	0.5	2
2873.5	2	0.5	1.41421
2874.5	4	0.5	2
2875.5	2	0.5	1.41421
2876.5	3	0.5	1.73205
2877.5	2	0.5	1.41421
2878.5	2	0.5	1.41421
2879.5	2	0.5	1.41421
2880.5	2	0.5	1.41421
2881.5	3	0.5	1.73205
2882.5	1	0.5	1
2883.5	1	0.5	1
2884.5	1	0.5	1
2885.5	7	0.5	2.64575
2886.5	6	0.5	2.44949
2887.5	3	0.5	1.73205
2888.5	2	0.5	1.41421
2889.5	2	0.5	1.41421
2890.5	2	0.5	1.41421
2891.5	2	0.5	1.41421
2892.5	2	0.5	1.41421
2893.5	2	0.5	1.41421
2894.5	0	0.5	0
2895.5	1	0.5	1
2896.5	1	0.5	1
2897.5	2	0.5	1.41421
2898.5	3	0.5	1.73205
2899.5	3	0.5	1.73205
2900.5	0	0.5	0
2901.5	2	0.5	1.41421
2902.5	3	0.5	1.73205
2903.5	1	0.5	1
2904.5	3	0.5	1.73205
2905.5	3	0.5	1.73205
2906.5	4	0.5	2
2907.5	3	0.5	1.73205
2908.5	2	0.5	1.41421
2909.5	3	0.5	1.73205
2910.5	3	0.5	1.73205
2911.5	1	0.5	1
2912.5	3	0.5	1.73205
2913.5	0	0.5	0
2914.5	2	0.5	1.41421
2915.5	1	0.5	1
2916.5	4	0.5	2
2917.5	0	0.5	0
2918.5	4	0.5	2
2919.5	5	0.5	2.23607
2920.5	1	0.5	1
2921.5	3	0.5	1.73205
2922.5	2	0.5	1.41421
2923.5	3	0.5	1.73205
2924.5	3	0.5	1.73205
2925.5	2	0.5	1.41421
2926.5	1	0.5	1
2927.5	1	0.5	1
2928.5	2	0.5	1.41421
2929.5	2	0.5	1.41421
2930.5	2	0.5	1.41421
2931.5	1	0.5	1
2932.5	2	0.5	1.41421
2933.5	3	0.5	1.73205
2934.5	2	0.5	1.41421
2935.5	4	0.5	2
2936.5	0	0.5	0
2937.5	3	0.5	1.73205
2938.5	3	0.5	1.73205
2939.5	0	0.5	0
2940.5	4	0.5	2
2941.5	2	0.5	1.41421
2942.5	3	0.5	1.73205
2943.5	2	0.5	1.41421
2944.5	6	0.5	2.44949
2945.5	2	0.5	1.41421
2946.5	0	0.5	0
2947.5	2	0.5	1.41421
2948.5	2	0.5	1.41421
2949.5	1	0.5	1
2950.5	3	0.5	1.73205
2951.5	2	0.5	1.41421
2952.5	2	0.5	1.41421
2953.5	4	0.5	2
2954.5	3	0.5	1.73205
2955.5	3	0.5	1.73205
2956.5	3	0.5	1.73205
2957.5	2	0.5	1.41421
2958.5	0	0.5	0
2959.5	1	0.5	1
2960.5	3	0.5	1.73205
2961.5	8	0.5	2.82843
2962.5	3	0.5	1.73205
2963.5	0	0.5	0
2964.5	1	0.5	1
2965.5	2	0.5	1.41421
2966.5	2	0.5	1.41421
2967.5	0	0.5	0
2968.5	2	0.5	1.41421
2969.5	2	0.5	1.41421
2970.5	1	0.5	1
2971.5	1	0.5	1
2972.5	1	0.5	1
2973.5	1	0.5	1
2974.5	3	0.5	1.73205
2975.5	0	0.5	0
2976.5	4	0.5	2
2977.5	4	0.5	2
2978.5	3	0.5	1.73205
2979.5	2	0.5	1.41421
2980.5	2	0.5	1.41421
2981.5	0	0.5	0
2982.5	2	0.5	1.41421
2983.5	2	0.5	1.41421
2984.5	1	0.5	1
2985.5	1	0.5	1
2986.5	2	0.5	1.41421
2987.5	0	0.5	0
2988.5	3	0.5	1.73205
2989.5	2	0.5	1.41421
2990.5	0	0.5	0
2991.5	3	0.5	1.73205
2992.5	1	0.5	1
2993.5	0	0.5	0
2994.5	3	0.5	1.73205
2995.5	3	0.5	1.73205
2996.5	1	0.5	1
2997.5	2	0.5	1.41421
2998.5	2	0.5	1.41421
2999.5	0	0.5	0
3000.5	3	0.5	1.73205
3001.5	1	0.5	1
3002.5	0	0.5	0
3003.5	2	0.5	1.41421
3004.5	1	0.5	1
3005.5	2	0.5	1.41421
3006.5	1	0.5	1
3007.5	1	0.5	1
3008.5	3	0.5	1.73205
3009.5	3	0.5	1.73205
3010.5	3	0.5	1.73205
3011.5	3	0.5	1.73205
3012.5	2	0.5	1.41421
3013.5	4	0.5	2
3014.5	3	0.5	1.73205
3015.5	2	0.5	1.41421
3016.5	4	0.5	2
3017.5	0	0.5	0
3018.5	2	0.5	1.41421
3019.5	0	0.5	0
3020.5	2	0.5	1.41421
3021.5	1	0.5	1
3022.5	0	0.5	0
3023.5	3	0.5	1.73205
3024.5	2	0.5	1.41421
3025.5	5	0.5	2.23607
3026.5	1	0.5	1
3027.5	2	0.5	1.41421
3028.5	4	0.5	2
3029.5	3	0.5	1.73205
3030.5	1	0.5	1
3031.5	1	0.5	1
3032.5	3	0.5	1.73205
3033.5	2	0.5	1.41421
3034.5	2	0.5	1.41421
3035.5	3	0.5	1.73205
3036.5	3	0.5	1.73205
3037.5	2	0.5	1.41421
3038.5	1	0.5	1
3039.5	1	0.5	1
3040.5	1	0.5	1
3041.5	3	0.5	1.73205
3042.5	2	0.5	1.41421
3043.5	2	0.5	1.41421
3044.5	1	0.5	1
3045.5	0	0.5	0
3046.5	1	0.5	1
3047.5	4	0.5	2
3048.5	5	0.5	2.23607
3049.5	2	0.5	1.41421
3050.5	3	0.5	1.73205
3051.5	0	0.5	0
3052.5	4	0.5	2
3053.5	2	0.5	1.41421
3054.5	0	0.5	0
3055.5	3	0.5	1.73205
3056.5	1	0.5	1
3057.5	2	0.5	1.41421
3058.5	0	0.5	0
3059.5	3	0.5	1.73205
3060.5	2	0.5	1.41421
3061.5	6	0.5	2.44949
3062.5	1	0.5	1
3063.5	1	0.5	1
3064.5	1	0.5	1
3065.5	2	0.5	1.41421
3066.5	0	0.5	0
3067.5	1	0.5	1
3068.5	0	0.5	0
3069.5	2	0.5	1.41421
3070.5	1	0.5	1
3071.5	0	0.5	0
3072.5	1	0.5	1
3073.5	1	0.5	1
3074.5	2	0.5	1.41421
3075.5	1	0.5	1
3076.5	0	0.5	0
3077.5	5	0.5	2.23607
3078.5	5	0.5	2.23607
3079.5	2	0.5	1.41421
3080.5	0	0.5	0
3081.5	1	0.5	1
3082.5	2	0.5	1.41421
3083.5	1	0.5	1
3084.5	5	0.5	2.23607
3085.5	0	0.5	0
3086.5	1	0.5	1
3087.5	3	0.5	1.73205
3088.5	3	0.5	1.73205
3089.5	4	0.5	2
3090.5	2	0.5	1.41421
3091.5	2	0.5	1.41421
3092.5	3	0.5	1.73205
3093.5	5	0.5	2.23607
3094.5	5	0.5	2.23607
3095.5	4	0.5	2
3096.5	4	0.5	2
3097.5	1	0.5	1
3098.5	3	0.5	1.73205
3099.5	2	0.5	1.41421
3100.5	1	0.5	1
3101.5	3	0.5	1.73205
3102.5	1	0.5	1
3103.5	0	0.5	0
3104.5	1	0.5	1
3105.5	1	0.5	1
3106.5	0	0.5	0
3107.5	1	0.5	1
3108.5	1	0.5	1
3109.5	4	0.5	2
3110.5	1	0.5	1
3111.5	2	0.5	1.41421
3112.5	2	0.5	1.41421
3113.5	2	0.5	1.41421
3114.5	0	0.5	0
3115.5	0	0.5	0
3116.5	1	0.5	1
3117.5	0	0.5	0
3118.5	3	0.5	1.73205
3119.5	3	0.5	1.73205
3120.5	1	0.5	1
3121.5	3	0.5	1.73205
3122.5	4	0.5	2
3123.5	4	0.5	2
3124.5	1	0.5	1
3125.5	5	0.5	2.23607
3126.5	1	0.5	1
3127.5	0	0.5	0
3128.5	3	0.5	1.73205
3129.5	2	0.5	1.41421
3130.5	4	0.5	2
3131.5	2	0.5	1.41421
3132.5	1	0.5	1
3133.5	1	0.5	1
3134.5	1	0.5	1
3135.5	0	0.5	0
3136.5	4	0.5	2
3137.5	1	0.5	1
3138.5	2	0.5	1.41421
3139.5	2	0.5	1.41421
3140.5	3	0.5	1.73205
3141.5	2	0.5	1.41421
3142.5	1	0.5	1
3143.5	2	0.5	1.41421
3144.5	2	0.5	1.41421
3145.5	2	0.5	1.41421
3146.5	2	0.5	1.41421
3147.5	1	0.5	1
3148.5	0	0.5	0
3149.5	3	0.5	1.73205
3150.5	6	0.5	2.44949
3151.5	2	0.5	1.41421
3152.5	4	0.5	2
3153.5	3	0.5	1.73205
3154.5	3	0.5	1.73205
3155.5	2	0.5	1.41421
3156.5	2	0.5	1.41421
3157.5	5	0.5	2.23607
3158.5	3	0.5	1.73205
3159.5	0	0.5	0
3160.5	4	0.5	2
3161.5	1	0.5	1
3162.5	2	0.5	1.41421
3163.5	2	0.5	1.41421
3164.5	3	0.5	1.73205
3165.5	1	0.5	1
3166.5	5	0.5	2.23607
3167.5	0	0.5	0
3168.5	2	0.5	1.41421
3169.5	5	0.5	2.23607
3170.5	0	0.5	0
3171.5	2	0.5	1.41421
3172.5	2	0.5	1.41421
3173.5	0	0.5	0
3174.5	1	0.5	1
3175.5	1	0.5	1
3176.5	2	0.5	1.41421
3177.5	2	0.5	1.41421
3178.5	0	0.5	0
3179.5	0	0.5	0
3180.5	4	0.5	2
3181.5	1	0.5	1
3182.5	0	0.5	0
3183.5	1	0.5	1
3184.5	1	0.5	1
3185.5	2	0.5	1.41421
3186.5	1	0.5	1
3187.5	1	0.5	1
3188.5	3	0.5	1.73205
3189.5	3	0.5	1.73205
3190.5	3	0.5	1.73205
3191.5	2	0.5	1.41421
3192.5	1	0.5	1
3193.5	2	0.5	1.41421
3194.5	0	0.5	0
3195.5	1	0.5	1
3196.5	0	0.5	0
3197.5	1	0.5	1
3198.5	2	0.5	1.41421
3199.5	6	0.5	2.44949
3200.5	1	0.5	1
3201.5	3	0.5	1.73205
3202.5	1	0.5	1
3203.5	1	0.5	1
3204.5	2	0.5	1.41421
3205.5	4	0.5	2
3206.5	2	0.5	1.41421
3207.5	3	0.5	1.73205
3208.5	2	0.5	1.41421
3209.5	4	0.5	2
3210.5	1	0.5	1
3211.5	4	0.5	2
3212.5	5	0.5	2.23607
3213.5	5	0.5	2.23607
3214.5	8	0.5	2.82843
3215.5	8	0.5	2.82843
3216.5	11	0.5	3.31662
3217.5	15	0.5	3.87298
3218.5	9	0.5	3
3219.5	6	0.5	2.44949
3220.5	3	0.5	1.73205
3221.5	3	0.5	1.73205
3222.5	1	0.5	1
3223.5	2	0.5	1.41421
3224.5	2	0.5	1.41421
3225.5	2	0.5	1.41421
3226.5	2	0.5	1.41421
3227.5	4	0.5	2
3228.5	0	0.5	0
3229.5	1	0.5	1
3230.5	0	0.5	0
3231.5	1	0.5	1
3232.5	0	0.5	0
3233.5	2	0.5	1.41421
3234.5	0	0.5	0
3235.5	3	0.5	1.73205
3236.5	0	0.5	0
3237.5	0	0.5	0
3238.5	1	0.5	1
3239.5	2	0.5	1.41421
3240.5	2	0.5	1.41421
3241.5	1	0.5	1
3242.5	2	0.5	1.41421
3243.5	0	0.5	0
3244.5	1	0.5	1
3245.5	0	0.5	0
3246.5	2	0.5	1.41421
3247.5	1	0.5	1
3248.5	0	0.5	0
3249.5	2	0.5	1.41421
3250.5	3	0.5	1.73205
3251.5	1	0.5	1
3252.5	1	0.5	1
3253.5	2	0.5	1.41421
3254.5	4	0.5	2
3255.5	5	0.5	2.23607
3256.5	2	0.5	1.41421
3257.5	1	0.5	1
3258.5	2	0.5	1.41421
3259.5	0	0.5	0
3260.5	2	0.5	1.41421
3261.5	0	0.5	0
3262.5	2	0.5	1.41421
3263.5	1	0.5	1
3264.5	0	0.5	0
3265.5	2	0.5	1.41421
3266.5	1	0.5	1
3267.5	1	0.5	1
3268.5	5	0.5	2.23607
3269.5	5	0.5	2.23607
3270.5	2	0.5	1.41421
3271.5	0	0.5	0
3272.5	1	0.5	1
3273.5	2	0.5	1.41421
3274.5	2	0.5	1.41421
3275.5	2	0.5	1.41421
3276.5	1	0.5	1
3277.5	2	0.5	1.41421
3278.5	1	0.5	1
3279.5	0	0.5	0
3280.5	1	0.5	1
3281.5	3	0.5	1.73205
3282.5	1	0.5	1
3283.5	3	0.5	1.73205
3284.5	1	0.5	1
3285.5	3	0.5	1.73205
3286.5	2	0.5	1.41421
3287.5	1	0.5	1
3288.5	1	0.5	1
3289.5	1	0.5	1
3290.5	2	0.5	1.41421
3291.5	0	0.5	0
3292.5	3	0.5	1.73205
3293.5	1	0.5	1
3294.5	0	0.5	0
3295.5	2	0.5	1.41421
3296.5	0	0.5	0
3297.5	2	0.5	1.41421
3298.5	0	0.5	0
3299.5	3	0.5	1.73205
3300.5	1	0.5	1
3301.5	2	0.5	1.41421
3302.5	2	0.5	1.41421
3303.5	1	0.5	1
3304.5	2	0.5	1.41421
3305.5	0	0.5	0
3306.5	2	0.5	1.41421
3307.5	3	0.5	1.73205
3308.5	1	0.5	1
3309.5	1	0.5	1
3310.5	1	0.5	1
3311.5	3	0.5	1.73205
3312.5	1	0.5	1
3313.5	0	0.5	0
3314.5	5	0.5	2.23607
3315.5	3	0.5	1.73205
3316.5	0	0.5	0
3317.5	0	0.5	0
3318.5	6	0.5	2.44949
3319.5	3	0.5	1.73205
3320.5	1	0.5	1
3321.5	1	0.5	1
3322.5	2	0.5	1.41421
3323.5	1	0.5	1
3324.5	0	0.5	0
3325.5	2	0.5	1.41421
3326.5	0	0.5	0
3327.5	2	0.5	1.41421
3328.5	3	0.5	1.73205
3329.5	2	0.5	1.41421
3330.5	2	0.5	1.41421
3331.5	1	0.5	1
3332.5	2	0.5	1.41421
3333.5	4	0.5	2
3334.5	2	0.5	1.41421
3335.5	1	0.5	1
3336.5	0	0.5	0
3337.5	1	0.5	1
3338.5	0	0.5	0
3339.5	0	0.5	0
3340.5	1	0.5	1
3341.5	2	0.5	1.41421
3342.5	0	0.5	0
3343.5	1	0.5	1
3344.5	0	0.5	0
3345.5	1	0.5	1
3346.5	2	0.5	1.41421
3347.5	2	0.5	1.41421
3348.5	0	0.5	0
3349.5	2	0.5	1.41421
3350.5	2	0.5	1.41421
3351.5	0	0.5	0
3352.5	2	0.5	1.41421
3353.5	1	0.5	1
3354.5	2	0.5	1.41421
3355.5	2	0.5	1.41421
3356.5	0	0.5	0
3357.5	3	0.5	1.73205
3358.5	1	0.5	1
3359.5	3	0.5	1.73205
3360.5	1	0.5	1
3361.5	2	0.5	1.41421
3362.5	1	0.5	1
3363.5	1	0.5	1
3364.5	1	0.5	1
3365.5	2	0.5	1.41421
3366.5	2	0.5	1.41421
3367.5	3	0.5	1.73205
3368.5	2	0.5	1.41421
3369.5	1	0.5	1
3370.5	4	0.5	2
3371.5	1	0.5	1
3372.5	1	0.5	1
3373.5	4	0.5	2
3374.5	1	0.5	1
3375.5	2	0.5	1.41421
3376.5	1	0.5	1
3377.5	1	0.5	1
3378.5	2	0.5	1.41421
3379.5	2	0.5	1.41421
3380.5	1	0.5	1
3381.5	1	0.5	1
3382.5	2	0.5	1.41421
3383.5	2	0.5	1.41421
3384.5	3	0.5	1.73205
3385.5	1	0.5	1
3386.5	0	0.5	0
3387.5	1	0.5	1
3388.5	2	0.5	1.41421
3389.5	2	0.5	1.41421
3390.5	0	0.5	0
3391.5	0	0.5	0
3392.5	0	0.5	0
3393.5	0	0.5	0
3394.5	0	0.5	0
3395.5	3	0.5	1.73205
3396.5	1	0.5	1
3397.5	2	0.5	1.41421
3398.5	0	0.5	0
3399.5	1	0.5	1
3400.5	2	0.5	1.41421
3401.5	0	0.5	0
3402.5	2	0.5	1.41421
3403.5	1	0.5	1
3404.5	2	0.5	1.41421
3405.5	1	0.5	1
3406.5	2	0.5	1.41421
3407.5	3	0.5	1.73205
3408.5	1	0.5	1
3409.5	1	0.5	1
3410.5	0	0.5	0
3411.5	0	0.5	0
3412.5	3	0.5	1.73205
3413.5	0	0.5	0
3414.5	2	0.5	1.41421
3415.5	2	0.5	1.41421
3416.5	1	0.5	1
3417.5	3	0.5	1.73205
3418.5	1	0.5	1
3419.5	1	0.5	1
3420.5	1	0.5	1
3421.5	1	0.5	1
3422.5	2	0.5	1.41421
3423.5	1	0.5	1
3424.5	2	0.5	1.41421
3425.5	1	0.5	1
3426.5	3	0.5	1.73205
3427.5	1	0.5	1
3428.5	3	0.5	1.73205
3429.5	0	0.5	0
3430.5	1	0.5	1
3431.5	0	0.5	0
3432.5	2	0.5	1.41421
3433.5	0	0.5	0
3434.5	2	0.5	1.41421
3435.5	3	0.5	1.73205
3436.5	1	0.5	1
3437.5	1	0.5	1
3438.5	2	0.5	1.41421
3439.5	1	0.5	1
3440.5	0	0.5	0
3441.5	0	0.5	0
3442.5	0	0.5	0
3443.5	1	0.5	1
3444.5	3	0.5	1.73205
3445.5	1	0.5	1
3446.5	2	0.5	1.41421
3447.5	0	0.5	0
3448.5	1	0.5	1
3449.5	2	0.5	1.41421
3450.5	5	0.5	2.23607
3451.5	2	0.5	1.41421
3452.5	0	0.5	0
3453.5	1	0.5	1
3454.5	2	0.5	1.41421
3455.5	1	0.5	1
3456.5	3	0.5	1.73205
3457.5	1	0.5	1
3458.5	1	0.5	1
3459.5	0	0.5	0
3460.5	2	0.5	1.41421
3461.5	1	0.5	1
3462.5	3	0.5	1.73205
3463.5	1	0.5	1
3464.5	0	0.5	0
3465.5	1	0.5	1
3466.5	0	0.5	0
3467.5	1	0.5	1
3468.5	3	0.5	1.73205
3469.5	0	0.5	0
3470.5	1	0.5	1
3471.5	1	0.5	1
3472.5	0	0.5	0
3473.5	1	0.5	1
3474.5	2	0.5	1.41421
3475.5	2	0.5	1.41421
3476.5	2	0.5	1.41421
3477.5	0	0.5	0
3478.5	2	0.5	1.41421
3479.5	0	0.5	0
3480.5	2	0.5	1.41421
3481.5	1	0.5	1
3482.5	0	0.5	0
3483.5	0	0.5	0
3484.5	1	0.5	1
3485.5	1	0.5	1
3486.5	1	0.5	1
3487.5	3	0.5	1.73205
3488.5	2	0.5	1.41421
3489.5	2	0.5	1.41421
3490.5	3	0.5	1.73205
3491.5	1	0.5	1
3492.5	2	0.5	1.41421
3493.5	0	0.5	0
3494.5	1	0.5	1
3495.5	4	0.5	2
3496.5	1	0.5	1
3497.5	0	0.5	0
3498.5	2	0.5	1.41421
3499.5	1	0.5	1
3500.5	0	0.5	0
3501.5	1	0.5	1
3502.5	0	0.5	0
3503.5	1	0.5	1
3504.5	1	0.5	1
3505.5	0	0.5	0
3506.5	0	0.5	0
3507.5	1	0.5	1
3508.5	0	0.5	0
3509.5	3	0.5	1.73205
3510.5	2	0.5	1.41421
3511.5	3	0.5	1.73205
3512.5	3	0.5	1.73205
3513.5	0	0.5	0
3514.5	2	0.5	1.41421
3515.5	1	0.5	1
3516.5	1	0.5	1
3517.5	2	0.5	1.41421
3518.5	1	0.5	1
3519.5	2	0.5	1.41421
3520.5	2	0.5	1.41421
3521.5	0	0.5	0
3522.5	2	0.5	1.41421
3523.5	1	0.5	1
3524.5	0	0.5	0
3525.5	0	0.5	0
3526.5	1	0.5	1
3527.5	1	0.5	1
3528.5	2	0.5	1.41421
3529.5	1	0.5	1
3530.5	0	0.5	0
3531.5	2	0.5	1.41421
3532.5	5	0.5	2.23607
3533.5	2	0.5	1.41421
3534.5	0	0.5	0
3535.5	0	0.5	0
3536.5	0	0.5	0
3537.5	3	0.5	1.73205
3538.5	3	0.5	1.73205
3539.5	2	0.5	1.41421
3540.5	2	0.5	1.41421
3541.5	1	0.5	1
3542.5	0	0.5	0
3543.5	2	0.5	1.41421
3544.5	2	0.5	1.41421
3545.5	0	0.5	0
3546.5	0	0.5	0
3547.5	0	0.5	0
3548.5	1	0.5	1
3549.5	0	0.5	0
3550.5	1	0.5	1
3551.5	4	0.5	2
3552.5	3	0.5	1.73205
3553.5	1	0.5	1
3554.5	2	0.5	1.41421
3555.5	3	0.5	1.73205
3556.5	0	0.5	0
3557.5	3	0.5	1.73205
3558.5	1	0.5	1
3559.5	0	0.5	0
3560.5	2	0.5	1.41421
3561.5	2	0.5	1.41421
3562.5	0	0.5	0
3563.5	0	0.5	0
3564.5	0	0.5	0
3565.5	2	0.5	1.41421
3566.5	4	0.5	2
3567.5	2	0.5	1.41421
3568.5	1	0.5	1
3569.5	0	0.5	0
3570.5	2	0.5	1.41421
3571.5	0	0.5	0
3572.5	2	0.5	1.41421
3573.5	1	0.5	1
3574.5	0	0.5	0
3575.5	1	0.5	1
3576.5	1	0.5	1
3577.5	1	0.5	1
3578.5	1	0.5	1
3579.5	0	0.5	0
3580.5	1	0.5	1
3581.5	1	0.5	1
3582.5	1	0.5	1
3583.5	2	0.5	1.41421
3584.5	1	0.5	1
3585.5	0	0.5	0
3586.5	2	0.5	1.41421
3587.5	0	0.5	0
3588.5	1	0.5	1
3589.5	0	0.5	0
3590.5	1	0.5	1
3591.5	1	0.5	1
3592.5	0	0.5	0
3593.5	3	0.5	1.73205
3594.5	1	0.5	1
3595.5	1	0.5	1
3596.5	3	0.5	1.73205
3597.5	1	0.5	1
3598.5	0	0.5	0
3599.5	0	0.5	0
3600.5	2	0.5	1.41421
3601.5	1	0.5	1
3602.5	1	0.5	1
3603.5	2	0.5	1.41421
3604.5	3	0.5	1.73205
3605.5	0	0.5	0
3606.5	1	0.5	1
3607.5	1	0.5	1
3608.5	2	0.5	1.41421
3609.5	1	0.5	1
3610.5	0	0.5	0
3611.5	3	0.5	1.73205
3612.5	0	0.5	0
3613.5	0	0.5	0
3614.5	1	0.5	1
3615.5	2	0.5	1.41421
3616.5	0	0.5	0
3617.5	2	0.5	1.41421
3618.5	3	0.5	1.73205
3619.5	2	0.5	1.41421
3620.5	0	0.5	0
3621.5	1	0.5	1
3622.5	2	0.5	1.41421
3623.5	2	0.5	1.41421
3624.5	1	0.5	1
3625.5	1	0.5	1
3626.5	1	0.5	1
3627.5	2	0.5	1.41421
3628.5	0	0.5	0
3629.5	1	0.5	1
3630.5	0	0.5	0
3631.5	2	0.5	1.41421
3632.5	1	0.5	1
3633.5	0	0.5	0
3634.5	2	0.5	1.41421
3635.5	1	0.5	1
3636.5	0	0.5	0
3637.5	1	0.5	1
3638.5	0	0.5	0
3639.5	2	0.5	1.41421
3640.5	1	0.5	1
3641.5	1	0.5	1
3642.5	1	0.5	1
3643.5	1	0.5	1
3644.5	2	0.5	1.41421
3645.5	1	0.5	1
3646.5	2	0.5	1.41421
3647.5	0	0.5	0
3648.5	0	0.5	0
3649.5	1	0.5	1
3650.5	2	0.5	1.41421
3651.5	4	0.5	2
3652.5	2	0.5	1.41421
3653.5	1	0.5	1
3654.5	1	0.5	1
3655.5	2	0.5	1.41421
3656.5	2	0.5	1.41421
3657.5	1	0.5	1
3658.5	0	0.5	0
3659.5	0	0.5	0
3660.5	1	0.5	1
3661.5	0	0.5	0
3662.5	0	0.5	0
3663.5	1	0.5	1
3664.5	0	0.5	0
3665.5	0	0.5	0
3666.5	1	0.5	1
3667.5	0	0.5	0
3668.5	3	0.5	1.73205
3669.5	1	0.5	1
3670.5	1	0.5	1
3671.5	1	0.5	1
3672.5	0	0.5	0
3673.5	5	0.5	2.23607
3674.5	2	0.5	1.41421
3675.5	0	0.5	0
3676.5	1	0.5	1
3677.5	1	0.5	1
3678.5	0	0.5	0
3679.5	0	0.5	0
3680.5	2	0.5	1.41421
3681.5	3	0.5	1.73205
3682.5	1	0.5	1
3683.5	4	0.5	2
3684.5	0	0.5	0
3685.5	0	0.5	0
3686.5	0	0.5	0
3687.5	2	0.5	1.41421
3688.5	0	0.5	0
3689.5	3	0.5	1.73205
3690.5	2	0.5	1.41421
3691.5	3	0.5	1.73205
3692.5	1	0.5	1
3693.5	0	0.5	0
3694.5	2	0.5	1.41421
3695.5	0	0.5	0
3696.5	1	0.5	1
3697.5	0	0.5	0
3698.5	1	0.5	1
3699.5	0	0.5	0
3700.5	3	0.5	1.73205
3701.5	0	0.5	0
3702.5	1	0.5	1
3703.5	0	0.5	0
3704.5	1	0.5	1
3705.5	0	0.5	0
3706.5	1	0.5	1
3707.5	2	0.5	1.41421
3708.5	3	0.5	1.73205
3709.5	0	0.5	0
3710.5	0	0.5	0
3711.5	0	0.5	0
3712.5	1	0.5	1
3713.5	3	0.5	1.73205
3714.5	0	0.5	0
3715.5	3	0.5	1.73205
3716.5	1	0.5	1
3717.5	2	0.5	1.41421
3718.5	1	0.5	1
3719.5	1	0.5	1
3720.5	0	0.5	0
3721.5	3	0.5	1.73205
3722.5	0	0.5	0
3723.5	1	0.5	1
3724.5	1	0.5	1
3725.5	0	0.5	0
3726.5	0	0.5	0
3727.5	2	0.5	1.41421
3728.5	0	0.5	0
3729.5	3	0.5	1.73205
3730.5	2	0.5	1.41421
3731.5	0	0.5	0
3732.5	2	0.5	1.41421
3733.5	1	0.5	1
3734.5	1	0.5	1
3735.5	1	0.5	1
3736.5	0	0.5	0
3737.5	0	0.5	0
3738.5	0	0.5	0
3739.5	1	0.5	1
3740.5	0	0.5	0
3741.5	0	0.5	0
3742.5	1	0.5	1
3743.5	0	0.5	0
3744.5	0	0.5	0
3745.5	0	0.5	0
3746.5	2	0.5	1.41421
3747.5	1	0.5	1
3748.5	2	0.5	1.41421
3749.5	0	0.5	0
3750.5	2	0.5	1.41421
3751.5	1	0.5	1
3752.5	2	0.5	1.41421
3753.5	0	0.5	0
3754.5	0	0.5	0
3755.5	0	0.5	0
3756.5	1	0.5	1
3757.5	2	0.5	1.41421
3758.5	0	0.5	0
3759.5	1	0.5	1
3760.5	1	0.5	1
3761.5	1	0.5	1
3762.5	0	0.5	0
3763.5	2	0.5	1.41421
3764.5	0	0.5	0
3765.5	0	0.5	0
3766.5	0	0.5	0
3767.5	0	0.5	0
3768.5	2	0.5	1.41421
3769.5	1	0.5	1
3770.5	3	0.5	1.73205
3771.5	0	0.5	0
3772.5	0	0.5	0
3773.5	3	0.5	1.73205
3774.5	0	0.5	0
3775.5	4	0.5	2
3776.5	0	0.5	0
3777.5	0	0.5	0
3778.5	0	0.5	0
3779.5	4	0.5	2
3780.5	1	0.5	1
3781.5	3	0.5	1.73205
3782.5	0	0.5	0
3783.5	1	0.5	1
3784.5	0	0.5	0
3785.5	0	0.5	0
3786.5	0	0.5	0
3787.5	0	0.5	0
3788.5	1	0.5	1
3789.5	1	0.5	1
3790.5	0	0.5	0
3791.5	1	0.5	1
3792.5	1	0.5	1
3793.5	2	0.5	1.41421
3794.5	0	0.5	0
3795.5	2	0.5	1.41421
3796.5	1	0.5	1
3797.5	0	0.5	0
3798.5	2	0.5	1.41421
3799.5	0	0.5	0
3800.5	0	0.5	0
3801.5	1	0.5	1
3802.5	0	0.5	0
3803.5	4	0.5	2
3804.5	1	0.5	1
3805.5	0	0.5	0
3806.5	0	0.5	0
3807.5	1	0.5	1
3808.5	1	0.5	1
3809.5	0	0.5	0
3810.5	1	0.5	1
3811.5	1	0.5	1
3812.5	0	0.5	0
3813.5	2	0.5	1.41421
3814.5	1	0.5	1
3815.5	2	0.5	1.41421
3816.5	1	0.5	1
3817.5	2	0.5	1.41421
3818.5	0	0.5	0
3819.5	1	0.5	1
3820.5	0	0.5	0
3821.5	0	0.5	0
3822.5	0	0.5	0
3823.5	2	0.5	1.41421
3824.5	0	0.5	0
3825.5	0	0.5	0
3826.5	1	0.5	1
3827.5	1	0.5	1
3828.5	1	0.5	1
3829.5	0	0.5	0
3830.5	4	0.5	2
3831.5	0	0.5	0
3832.5	0	0.5	0
3833.5	1	0.5	1
3834.5	3	0.5	1.73205
3835.5	2	0.5	1.41421
3836.5	0	0.5	0
3837.5	2	0.5	1.41421
3838.5	1	0.5	1
3839.5	0	0.5	0
3840.5	0	0.5	0
3841.5	0	0.5	0
3842.5	2	0.5	1.41421
3843.5	1	0.5	1
3844.5	0	0.5	0
3845.5	2	0.5	1.41421
3846.5	0	0.5	0
3847.5	3	0.5	1.73205
3848.5	1	0.5	1
3849.5	0	0.5	0
3850.5	1	0.5	1
3851.5	4	0.5	2
3852.5	1	0.5	1
3853.5	0	0.5	0
3854.5	0	0.5	0
3855.5	0	0.5	0
3856.5	1	0.5	1
3857.5	2	0.5	1.41421
3858.5	0	0.5	0
3859.5	2	0.5	1.41421
3860.5	0	0.5	0
3861.5	1	0.5	1
3862.5	0	0.5	0
3863.5	2	0.5	1.41421
3864.5	0	0.5	0
3865.5	0	0.5	0
3866.5	0	0.5	0
3867.5	1	0.5	1
3868.5	0	0.5	0
3869.5	0	0.5	0
3870.5	4	0.5	2
3871.5	1	0.5	1
3872.5	0	0.5	0
3873.5	0	0.5	0
3874.5	2	0.5	1.41421
3875.5	2	0.5	1.41421
3876.5	0	0.5	0
3877.5	1	0.5	1
3878.5	1	0.5	1
3879.5	2	0.5	1.41421
3880.5	0	0.5	0
3881.5	4	0.5	2
3882.5	1	0.5	1
3883.5	2	0.5	1.41421
3884.5	0	0.5	0
3885.5	1	0.5	1
3886.5	3	0.5	1.73205
3887.5	0	0.5	0
3888.5	2	0.5	1.41421
3889.5	2	0.5	1.41421
3890.5	0	0.5	0
3891.5	0	0.5	0
3892.5	1	0.5	1
3893.5	0	0.5	0
3894.5	0	0.5	0
3895.5	2	0.5	1.41421
3896.5	2	0.5	1.41421
3897.5	2	0.5	1.41421
3898.5	1	0.5	1
3899.5	2	0.5	1.41421
3900.5	1	0.5	1
3901.5	0	0.5	0
3902.5	0	0.5	0
3903.5	0	0.5	0
3904.5	0	0.5	0
3905.5	0	0.5	0
3906.5	0	0.5	0
3907.5	2	0.5	1.41421
3908.5	0	0.5	0
3909.5	1	0.5	1
3910.5	0	0.5	0
3911.5	1	0.5	1
3912.5	1	0.5	1
3913.5	3	0.5	1.73205
3914.5	0	0.5	0
3915.5	0	0.5	0
3916.5	1	0.5	1
3917.5	2	0.5	1.41421
3918.5	0	0.5	0
3919.5	2	0.5	1.41421
3920.5	4	0.5	2
3921.5	1	0.5	1
3922.5	4	0.5	2
3923.5	2	0.5	1.41421
3924.5	3	0.5	1.73205
3925.5	1	0.5	1
3926.5	5	0.5	2.23607
3927.5	4	0.5	2
3928.5	6	0.5	2.44949
3929.5	6	0.5	2.44949
3930.5	4	0.5	2
3931.5	1	0.5	1
3932.5	1	0.5	1
3933.5	3	0.5	1.73205
3934.5	2	0.5	1.41421
3935.5	5	0.5	2.23607
3936.5	1	0.5	1
3937.5	1	0.5	1
3938.5	0	0.5	0
3939.5	1	0.5	1
3940.5	2	0.5	1.41421
3941.5	0	0.5	0
3942.5	1	0.5	1
3943.5	3	0.5	1.73205
3944.5	0	0.5	0
3945.5	1	0.5	1
3946.5	0	0.5	0
3947.5	1	0.5	1
3948.5	1	0.5	1
3949.5	1	0.5	1
3950.5	1	0.5	1
3951.5	1	0.5	1
3952.5	0	0.5	0
3953.5	0	0.5	0
3954.5	0	0.5	0
3955.5	1	0.5	1
3956.5	0	0.5	0
3957.5	2	0.5	1.41421
3958.5	3	0.5	1.73205
3959.5	2	0.5	1.41421
3960.5	1	0.5	1
3961.5	1	0.5	1
3962.5	2	0.5	1.41421
3963.5	2	0.5	1.41421
3964.5	2	0.5	1.41421
3965.5	0	0.5	0
3966.5	1	0.5	1
3967.5	0	0.5	0
3968.5	0	0.5	0
3969.5	0	0.5	0
3970.5	0	0.5	0
3971.5	1	0.5	1
3972.5	3	0.5	1.73205
3973.5	2	0.5	1.41421
3974.5	3	0.5	1.73205
3975.5	0	0.5	0
3976.5	1	0.5	1
3977.5	1	0.5	1
3978.5	0	0.5	0
3979.5	0	0.5	0
3980.5	1	0.5	1
3981.5	2	0.5	1.41421
3982.5	0	0.5	0
3983.5	1	0.5	1
3984.5	0	0.5	0
3985.5	0	0.5	0
3986.5	2	0.5	1.41421
3987.5	1	0.5	1
3988.5	5	0.5	2.23607
3989.5	1	0.5	1
3990.5	0	0.5	0
3991.5	2	0.5	1.41421
3992.5	2	0.5	1.41421
3993.5	1	0.5	1
3994.5	1	0.5	1
3995.5	2	0.5	1.41421
3996.5	2	0.5	1.41421
3997.5	1	0.5	1
3998.5	1	0.5	1
3999.5	0	0.5	0
4000.5	1	0.5	1
4001.5	3	0.5	1.73205
4002.5	1	0.5	1
4003.5	1	0.5	1
4004.5	0	0.5	0
4005.5	3	0.5	1.73205
4006.5	1	0.5	1
4007.5	2	0.5	1.41421
4008.5	0	0.5	0
4009.5	1	0.5	1
4010.5	1	0.5	1
4011.5	1	0.5	1
4012.5	0	0.5	0
4013.5	1	0.5	1
4014.5	2	0.5	1.41421
4015.5	1	0.5	1
4016.5	1	0.5	1
4017.5	1	0.5	1
4018.5	1	0.5	1
4019.5	0	0.5	0
4020.5	0	0.5	0
4021.5	3	0.5	1.73205
4022.5	2	0.5	1.41421
4023.5	1	0.5	1
4024.5	3	0.5	1.73205
4025.5	1	0.5	1
4026.5	0	0.5	0
4027.5	0	0.5	0
4028.5	0	0.5	0
4029.5	1	0.5	1
4030.5	0	0.5	0
4031.5	1	0.5	1
4032.5	2	0.5	1.41421
4033.5	0	0.5	0
4034.5	1	0.5	1
4035.5	1	0.5	1
4036.5	2	0.5	1.41421
4037.5	1	0.5	1
4038.5	0	0.5	0
4039.5	0	0.5	0
4040.5	0	0.5	0
4041.5	1	0.5	1
4042.5	1	0.5	1
4043.5	1	0.5	1
4044.5	2	0.5	1.41421
4045.5	2	0.5	1.41421
4046.5	4	0.5	2
4047.5	2	0.5	1.41421
4048.5	0	0.5	0
4049.5	0	0.5	0
4050.5	0	0.5	0
4051.5	1	0.5	1
4052.5	1	0.5	1
4053.5	2	0.5	1.41421
4054.5	0	0.5	0
4055.5	1	0.5	1
4056.5	0	0.5	0
4057.5	1	0.5	1
4058.5	2	0.5	1.41421
4059.5	0	0.5	0
4060.5	0	0.5	0
4061.5	2	0.5	1.41421
4062.5	1	0.5	1
4063.5	0	0.5	0
4064.5	0	0.5	0
4065.5	1	0.5	1
4066.5	0	0.5	0
4067.5	1	0.5	1
4068.5	2	0.5	1.41421
4069.5	1	0.5	1
4070.5	2	0.5	1.41421
4071.5	0	0.5	0
4072.5	3	0.5	1.73205
4073.5	3	0.5	1.73205
4074.5	0	0.5	0
4075.5	1	0.5	1
4076.5	1	0.5	1
4077.5	0	0.5	0
4078.5	0	0.5	0
4079.5	2	0.5	1.41421
4080.5	1	0.5	1
4081.5	1	0.5	1
4082.5	0	0.5	0
4083.5	2	0.5	1.41421
4084.5	1	0.5	1
4085.5	1	0.5	1
4086.5	0	0.5	0
4087.5	2	0.5	1.41421
4088.5	1	0.5	1
4089.5	1	0.5	1
4090.5	0	0.5	0
4091.5	2	0.5	1.41421
4092.5	3	0.5	1.73205
4093.5	2	0.5	1.41421
4094.5	1	0.5	1
4095.5	2	0.5	1.41421
4096.5	2	0.5	1.41421
4097.5	0	0.5	0
4098.5	0	0.5	0
4099.5	2	0.5	1.41421
4100.5	0	0.5	0
4101.5	1	0.5	1
4102.5	0	0.5	0
4103.5	0	0.5	0
4104.5	0	0.5	0
4105.5	1	0.5	1
4106.5	1	0.5	1
4107.5	1	0.5	1
4108.5	1	0.5	1
4109.5	0	0.5	0
4110.5	0	0.5	0
4111.5	1	0.5	1
4112.5	1	0.5	1
4113.5	0	0.5	0
4114.5	1	0.5	1
4115.5	1	0.5	1
4116.5	1	0.5	1
4117.5	2	0.5	1.41421
4118.5	4	0.5	2
4119.5	2	0.5	1.41421
4120.5	0	0.5	0
4121.5	2	0.5	1.41421
4122.5	1	0.5	1
4123.5	0	0.5	0
4124.5	1	0.5	1
4125.5	1	0.5	1
4126.5	1	0.5	1
4127.5	0	0.5	0
4128.5	1	0.5	1
4129.5	2	0.5	1.41421
4130.5	1	0.5	1
4131.5	0	0.5	0
4132.5	1	0.5	1
4133.5	2	0.5	1.41421
4134.5	3	0.5	1.73205
4135.5	1	0.5	1
4136.5	2	0.5	1.41421
4137.5	3	0.5	1.73205
4138.5	1	0.5	1
4139.5	1	0.5	1
4140.5	1	0.5	1
4141.5	2	0.5	1.41421
4142.5	0	0.5	0
4143.5	1	0.5	1
4144.5	0	0.5	0
4145.5	0	0.5	0
4146.5	1	0.5	1
4147.5	2	0.5	1.41421
4148.5	1	0.5	1
4149.5	1	0.5	1
4150.5	1	0.5	1
4151.5	0	0.5	0
4152.5	1	0.5	1
4153.5	1	0.5	1
4154.5	1	0.5	1
4155.5	1	0.5	1
4156.5	2	0.5	1.41421
4157.5	1	0.5	1
4158.5	0	0.5	0
4159.5	0	0.5	0
4160.5	0	0.5	0
4161.5	2	0.5	1.41421
4162.5	1	0.5	1
4163.5	2	0.5	1.41421
4164.5	1	0.5	1
4165.5	1	0.5	1
4166.5	0	0.5	0
4167.5	1	0.5	1
4168.5	0	0.5	0
4169.5	1	0.5	1
4170.5	0	0.5	0
4171.5	1	0.5	1
4172.5	0	0.5	0
4173.5	0	0.5	0
4174.5	0	0.5	0
4175.5	1	0.5	1
4176.5	2	0.5	1.41421
4177.5	1	0.5	1
4178.5	2	0.5	1.41421
4179.5	2	0.5	1.41421
4180.5	1	0.5	1
4181.5	0	0.5	0
4182.5	0	0.5	0
4183.5	1	0.5	1
4184.5	0	0.5	0
4185.5	1	0.5	1
4186.5	3	0.5	1.73205
4187.5	0	0.5	0
4188.5	2	0.5	1.41421
4189.5	0	0.5	0
4190.5	2	0.5	1.41421
4191.5	0	0.5	0
4192.5	1	0.5	1
4193.5	0	0.5	0
4194.5	0	0.5	0
4195.5	0	0.5	0
4196.5	0	0.5	0
4197.5	0	0.5	0
4198.5	0	0.5	0
4199.5	4	0.5	2
4200.5	0	0.5	0
4201.5	2	0.5	1.41421
4202.5	2	0.5	1.41421
4203.5	0	0.5	0
4204.5	1	0.5	1
4205.5	2	0.5	1.41421
4206.5	0	0.5	0
4207.5	1	0.5	1
4208.5	1	0.5	1
4209.5	1	0.5	1
4210.5	1	0.5	1
4211.5	1	0.5	1
4212.5	1	0.5	1
4213.5	0	0.5	0
4214.5	0	0.5	0
4215.5	0	0.5	0
4216.5	0	0.5	0
4217.5	0	0.5	0
4218.5	0	0.5	0
4219.5	0	0.5	0
4220.5	2	0.5	1.41421
4221.5	0	0.5	0
4222.5	0	0.5	0
4223.5	0	0.5	0
4224.5	1	0.5	1
4225.5	1	0.5	1
4226.5	0	0.5	0
4227.5	1	0.5	1
4228.5	0	0.5	0
4229.5	1	0.5	1
4230.5	1	0.5	1
4231.5	1	0.5	1
4232.5	4	0.5	2
4233.5	0	0.5	0
4234.5	1	0.5	1
4235.5	1	0.5	1
4236.5	1	0.5	1
4237.5	0	0.5	0
4238.5	2	0.5	1.41421
4239.5	0	0.5	0
4240.5	0	0.5	0
4241.5	0	0.5	0
4242.5	1	0.5	1
4243.5	0	0.5	0
4244.5	0	0.5	0
4245.5	0	0.5	0
4246.5	0	0.5	0
4247.5	0	0.5	0
4248.5	1	0.5	1
4249.5	1	0.5	1
4250.5	1	0.5	1
4251.5	1	0.5	1
4252.5	0	0.5	0
4253.5	2	0.5	1.41421
4254.5	1	0.5	1
4255.5	0	0.5	0
4256.5	2	0.5	1.41421
4257.5	1	0.5	1
4258.5	0	0.5	0
4259.5	0	0.5	0
4260.5	1	0.5	1
4261.5	0	0.5	0
4262.5	3	0.5	1.73205
4263.5	0	0.5	0
4264.5	2	0.5	1.41421
4265.5	1	0.5	1
4266.5	0	0.5	0
4267.5	0	0.5	0
4268.5	0	0.5	0
4269.5	2	0.5	1.41421
4270.5	2	0.5	1.41421
4271.5	1	0.5	1
4272.5	0	0.5	0
4273.5	0	0.5	0
4274.5	0	0.5	0
4275.5	1	0.5	1
4276.5	0	0.5	0
4277.5	0	0.5	0
4278.5	0	0.5	0
4279.5	0	0.5	0
4280.5	1	0.5	1
4281.5	0	0.5	0
4282.5	1	0.5	1
4283.5	2	0.5	1.41421
4284.5	1	0.5	1
4285.5	0	0.5	0
4286.5	2	0.5	1.41421
4287.5	0	0.5	0
4288.5	1	0.5	1
4289.5	1	0.5	1
4290.5	0	0.5	0
4291.5	1	0.5	1
4292.5	1	0.5	1
4293.5	0	0.5	0
4294.5	2	0.5	1.41421
4295.5	2	0.5	1.41421
4296.5	2	0.5	1.41421
4297.5	1	0.5	1
4298.5	0	0.5	0
4299.5	0	0.5	0
4300.5	0	0.5	0
4301.5	2	0.5	1.41421
4302.5	1	0.5	1
4303.5	1	0.5	1
4304.5	1	0.5	1
4305.5	0	0.5	0
4306.5	0	0.5	0
4307.5	2	0.5	1.41421
4308.5	1	0.5	1
4309.5	2	0.5	1.41421
4310.5	0	0.5	0
4311.5	0	0.5	0
4312.5	0	0.5	0
4313.5	1	0.5	1
4314.5	1	0.5	1
4315.5	0	0.5	0
4316.5	0	0.5	0
4317.5	0	0.5	0
4318.5	2	0.5	1.41421
4319.5	0	0.5	0
4320.5	1	0.5	1
4321.5	0	0.5	0
4322.5	0	0.5	0
4323.5	1	0.5	1
4324.5	0	0.5	0
4325.5	2	0.5	1.41421
4326.5	1	0.5	1
4327.5	1	0.5	1
4328.5	1	0.5	1
4329.5	1	0.5	1
4330.5	2	0.5	1.41421
4331.5	1	0.5	1
4332.5	0	0.5	0
4333.5	0	0.5	0
4334.5	0	0.5	0
4335.5	0	0.5	0
4336.5	0	0.5	0
4337.5	0	0.5	0
4338.5	0	0.5	0
4339.5	1	0.5	1
4340.5	0	0.5	0
4341.5	2	0.5	1.41421
4342.5	1	0.5	1
4343.5	1	0.5	1
4344.5	0	0.5	0
4345.5	1	0.5	1
4346.5	0	0.5	0
4347.5	1	0.5	1
4348.5	1	0.5	1
4349.5	0	0.5	0
4350.5	0	0.5	0
4351.5	1	0.5	1
4352.5	1	0.5	1
4353.5	0	0.5	0
4354.5	1	0.5	1
4355.5	0	0.5	0
4356.5	0	0.5	0
4357.5	0	0.5	0
4358.5	1	0.5	1
4359.5	1	0.5	1
4360.5	0	0.5	0
4361.5	0	0.5	0
4362.5	0	0.5	0
4363.5	0	0.5	0
4364.5	2	0.5	1.41421
4365.5	0	0.5	0
4366.5	0	0.5	0
4367.5	1	0.5	1
4368.5	0	0.5	0
4369.5	0	0.5	0
4370.5	0	0.5	0
4371.5	0	0.5	0
4372.5	0	0.5	0
4373.5	1	0.5	1
4374.5	0	0.5	0
4375.5	0	0.5	0
4376.5	1	0.5	1
4377.5	0	0.5	0
4378.5	0	0.5	0
4379.5	2	0.5	1.41421
4380.5	1	0.5	1
4381.5	0	0.5	0
4382.5	1	0.5	1
4383.5	0	0.5	0
4384.5	0	0.5	0
4385.5	0	0.5	0
4386.5	0	0.5	0
4387.5	0	0.5	0
4388.5	0	0.5	0
4389.5	0	0.5	0
4390.5	0	0.5	0
4391.5	1	0.5	1
4392.5	2	0.5	1.41421
4393.5	1	0.5	1
4394.5	0	0.5	0
4395.5	0	0.5	0
4396.5	1	0.5	1
4397.5	0	0.5	0
4398.5	1	0.5	1
4399.5	0	0.5	0
4400.5	0	0.5	0
4401.5	0	0.5	0
4402.5	3	0.5	1.73205
4403.5	0	0.5	0
4404.5	1	0.5	1
4405.5	0	0.5	0
4406.5	0	0.5	0
4407.5	1	0.5	1
4408.5	1	0.5	1
4409.5	0	0.5	0
4410.5	1	0.5	1
4411.5	1	0.5	1
4412.5	1	0.5	1
4413.5	0	0.5	0
4414.5	0	0.5	0
4415.5	1	0.5	1
4416.5	0	0.5	0
4417.5	1	0.5	1
4418.5	0	0.5	0
4419.5	0	0.5	0
4420.5	0	0.5	0
4421.5	3	0.5	1.73205
4422.5	0	0.5	0
4423.5	0	0.5	0
4424.5	1	0.5	1
4425.5	0	0.5	0
4426.5	1	0.5	1
4427.5	0	0.5	0
4428.5	1	0.5	1
4429.5	4	0.5	2
4430.5	0	0.5	0
4431.5	3	0.5	1.73205
4432.5	3	0.5	1.73205
4433.5	4	0.5	2
4434.5	7	0.5	2.64575
4435.5	10	0.5	3.16228
4436.5	12	0.5	3.4641
4437.5	17	0.5	4.12311
4438.5	16	0.5	4
4439.5	14	0.5	3.74166
4440.5	4	0.5	2
4441.5	2	0.5	1.41421
4442.5	2	0.5	1.41421
4443.5	1	0.5	1
4444.5	0	0.5	0
4445.5	0	0.5	0
4446.5	0	0.5	0
4447.5	0	0.5	0
4448.5	0	0.5	0
4449.5	0	0.5	0
4450.5	0	0.5	0
4451.5	0	0.5	0
4452.5	0	0.5	0
4453.5	0	0.5	0
4454.5	0	0.5	0
4455.5	0	0.5	0
4456.5	0	0.5	0
4457.5	0	0.5	0
4458.5	0	0.5	0
4459.5	0	0.5	0
4460.5	0	0.5	0
4461.5	0	0.5	0
4462.5	0	0.5	0
4463.5	0	0.5	0
4464.5	0	0.5	0
4465.5	0	0.5	0
4466.5	0	0.5	0
4467.5	0	0.5	0
4468.5	0	0.5	0
4469.5	0	0.5	0
4470.5	0	0.5	0
4471.5	0	0.5	0
4472.5	0	0.5	0
4473.5	0	0.5	0
4474.5	0	0.5	0
4475.5	0	0.5	0
4476.5	0	0.5	0
4477.5	0	0.5	0
4478.5	0	0.5	0
4479.5	0	0.5	0
4480.5	0	0.5	0
4481.5	0	0.5	0
4482.5	0	0.5	0
4483.5	0	0.5	0
4484.5	0	0.5	0
4485.5	0	0.5	0
4486.5	0	0.5	0
4487.5	0	0.5	0
4488.5	0	0.5	0
4489.5	0	0.5	0
4490.5	0	0.5	0
4491.5	0	0.5	0
4492.5	0	0.5	0
4493.5	0	0.5	0
4494.5	0	0.5	0
4495.5	0	0.5	0
4496.5	0	0.5	0
4497.5	0	0.5	0
4498.5	0	0.5	0
4499.5	0	0.5	0
4500.5	0	0.5	0
4501.5	0	0.5	0
4502.5	0	0.5	0
4503.5	0	0.5	0
4504.5	0	0.5	0
4505.5	0	0.5	0
4506.5	0	0.5	0
4507.5	0	0.5	0
4508.5	0	0.5	0
4509.5	0	0.5	0
4510.5	0	0.5	0
4511.5	0	0.5	0
4512.5	0	0.5	0
4513.5	0	0.5	0
4514.5	0	0.5	0
4515.5	0	0.5	0
4516.5	0	0.5	0
4517.5	0	0.5	0
4518.5	0	0.5	0
4519.5	0	0.5	0
4520.5	0	0.5	0
4521.5	0	0.5	0
4522.5	0	0.5	0
4523.5	0	0.5	0
4524.5	0	0.5	0
4525.5	0	0.5	0
4526.5	0	0.5	0
4527.5	0	0.5	0
4528.5	0	0.5	0
4529.5	0	0.5	0
4530.5	0	0.5	0
4531.5	0	0.5	0
4532.5	0	0.5	0
4533.5	0	0.5	0
4534.5	0	0.5	0
4535.5	0	0.5	0
4536.5	0	0.5	0
4537.5	0	0.5	0
4538.5	0	0.5	0
4539.5	0	0.5	0
4540.5	0	0.5	0
4541.5	0	0.5	0
4542.5	0	0.5	0
4543.5	0	0.5	0
4544.5	0	0.5	0
4545.5	0	0.5	0
4546.5	0	0.5	0
4547.5	0	0.5	0
4548.5	0	0.5	0
4549.5	0	0.5	0
4550.5	0	0.5	0
4551.5	0	0.5	0
4552.5	0	0.5	0
4553.5	0	0.5	0
4554.5	0	0.5	0
4555.5	0	0.5	0
4556.5	0	0.5	0
4557.5	0	0.5	0
4558.5	0	0.5	0
4559.5	0	0.5	0
4560.5	0	0.5	0
4561.5	0	0.5	0
4562.5	0	0.5	0
4563.5	0	0.5	0
4564.5	0	0.5	0
4565.5	0	0.5	0
4566.5	0	0.5	0
4567.5	0	0.5	0
4568.5	0	0.5	0
4569.5	0	0.5	0
4570.5	0	0.5	0
4571.5	0	0.5	0
4572.5	0	0.5	0
4573.5	0	0.5	0
4574.5	0	0.5	0
4575.5	0	0.5	0
4576.5	0	0.5	0
4577.5	0	0.5	0
4578.5	0	0.5	0
4579.5	0	0.5	0
4580.5	0	0.5	0
4581.5	0	0.5	0
4582.5	0	0.5	0
4583.5	0	0.5	0
4584.5	0	0.5	0
4585.5	0	0.5	0
4586.5	0	0.5	0
4587.5	0	0.5	0
4588.5	0	0.5	0
4589.5	0	0.5	0
4590.5	0	0.5	0
4591.5	0	0.5	0
4592.5	0	0.5	0
4593.5	0	0.5	0
4594.5	0	0.5	0
4595.5	0	0.5	0
4596.5	0	0.5	0
4597.5	0	0.5	0
4598.5	0	0.5	0
4599.5	0	0.5	0
4600.5	0	0.5	0
4601.5	0	0.5	0
4602.5	0	0.5	0
4603.5	0	0.5	0
4604.5	0	0.5	0
4605.5	0	0.5	0
4606.5	0	0.5	0
4607.5	0	0.5	0
4608.5	0	0.5	0
4609.5	0	0.5	0
4610.5	0	0.5	0
4611.5	0	0.5	0
4612.5	0	0.5	0
4613.5	0	0.5	0
4614.5	0	0.5	0
4615.5	0	0.5	0
4616.5	0	0.5	0
4617.5	0	0.5	0
4618.5	0	0.5	0
4619.5	0	0.5	0
4620.5	0	0.5	0
4621.5	0	0.5	0
4622.5	0	0.5	0
4623.5	0	0.5	0
4624.5	0	0.5	0
4625.5	0	0.5	0
4626.5	0	0.5	0
4627.5	0	0.5	0
4628.5	0	0.5	0
4629.5	0	0.5	0
4630.5	0	0.5	0
4631.5	0	0.5	0
4632.5	0	0.5	0
4633.5	0	0.5	0
4634.5	0	0.5	0
4635.5	0	0.5	0
4636.5	0	0.5	0
4637.5	0	0.5	0
4638.5	0	0.5	0
4639.5	0	0.5	0
4640.5	0	0.5	0
4641.5	0	0.5	0
4642.5	0	0.5	0
4643.5	0	0.5	0
4644.5	0	0.5	0
4645.5	0	0.5	0
4646.5	0	0.5	0
4647.5	0	0.5	0
4648.5	0	0.5	0
4649.5	0	0.5	0
4650.5	0	0.5	0
4651.5	0	0.5	0
4652.5	0	0.5	0
4653.5	0	0.5	0
4654.5	0	0.5	0
4655.5	0	0.5	0
4656.5	0	0.5	0
4657.5	0	0.5	0
4658.5	0	0.5	0
4659.5	0	0.5	0
4660.5	0	0.5	0
4661.5	0	0.5	0
4662.5	0	0.5	0
4663.5	0	0.5	0
4664.5	0	0.5	0
4665.5	0	0.5	0
4666.5	0	0.5	0
4667.5	0	0.5	0
4668.5	0	0.5	0
4669.5	0	0.5	0
4670.5	0	0.5	0
4671.5	0	0.5	0
4672.5	0	0.5	0
4673.5	0	0.5	0
4674.5	0	0.5	0
4675.5	0	0.5	0
4676.5	0	0.5	0
4677.5	0	0.5	0
4678.5	0	0.5	0
4679.5	0	0.5	0
4680.5	0	0.5	0
4681.5	0	0.5	0
4682.5	0	0.5	0
4683.5	0	0.5	0
4684.5	0	0.5	0
4685.5	0	0.5	0
4686.5	0	0.5	0
4687.5	0	0.5	0
4688.5	0	0.5	0
4689.5	0	0.5	0
4690.5	0	0.5	0
4691.5	0	0.5	0
4692.5	0	0.5	0
4693.5	0	0.5	0
4694.5	0	0.5	0
4695.5	0	0.5	0
4696.5	0	0.5	0
4697.5	0	0.5	0
4698.5	0	0.5	0
4699.5	0	0.5	0
4700.5	0	0.5	0
4701.5	0	0.5	0
4702.5	0	0.5	0
4703.5	0	0.5	0
4704.5	0	0.5	0
4705.5	0	0.5	0
4706.5	0	0.5	0
4707.5	0	0.5	0
4708.5	0	0.5	0
4709.5	0	0.5	0
4710.5	0	0.5	0
4711.5	0	0.5	0
4712.5	0	0.5	0
4713.5	0	0.5	0
4714.5	0	0.5	0
4715.5	0	0.5	0
4716.5	0	0.5	0
4717.5	0	0.5	0
4718.5	0	0.5	0
4719.5	0	0.5	0
4720.5	0	0.5	0
4721.5	0	0.5	0
4722.5	0	0.5	0
4723.5	0	0.5	0
4724.5	0	0.5	0
4725.5	0	0.5	0
4726.5	0	0.5	0
4727.5	0	0.5	0
4728.5	0	0.5	0
4729.5	0	0.5	0
4730.5	0	0.5	0
4731.5	0	0.5	0
4732.5	0	0.5	0
4733.5	0	0.5	0
4734.5	0	0.5	0
4735.5	0	0.5	0
4736.5	0	0.5	0
4737.5	0	0.5	0
4738.5	0	0.5	0
4739.5	0	0.5	0
4740.5	0	0.5	0
4741.5	0	0.5	0
4742.5	0	0.5	0
4743.5	0	0.5	0
4744.5	0	0.5	0
4745.5	0	0.5	0
4746.5	0	0.5	0
4747.5	0	0.5	0
4748.5	0	0.5	0
4749.5	0	0.5	0
4750.5	0	0.5	0
4751.5	0	0.5	0
4752.5	0	0.5	0
4753.5	0	0.5	0
4754.5	0	0.5	0
4755.5	0	0.5	0
4756.5	0	0.5	0
4757.5	0	0.5	0
4758.5	0	0.5	0
4759.5	0	0.5	0
4760.5	0	0.5	0
4761.5	0	0.5	0
4762.5	0	0.5	0
4763.5	0	0.5	0
4764.5	0	0.5	0
4765.5	0	0.5	0
4766.5	0	0.5	0
4767.5	0	0.5	0
4768.5	0	0.5	0
4769.5	0	0.5	0
4770.5	0	0.5	0
4771.5	0	0.5	0
4772.5	0	0.5	0
4773.5	0	0.5	0
4774.5	0	0.5	0
4775.5	0	0.5	0
4776.5	0	0.5	0
4777.5	0	0.5	0
4778.5	0	0.5	0
4779.5	0	0.5	0
4780.5	0	0.5	0
4781.5	0	0.5	0
4782.5	0	0.5	0
4783.5	0	0.5	0
4784.5	0	0.5	0
4785.5	0	0.5	0
4786.5	0	0.5	0
4787.5	0	0.5	0
4788.5	0	0.5	0
4789.5	0	0.5	0
4790.5	0	0.5	0
4791.5	0	0.5	0
4792.5	0	0.5	0
4793.5	0	0.5	0
4794.5	0	0.5	0
4795.5	0	0.5	0
4796.5	0	0.5	0
4797.5	0	0.5	0
4798.5	0	0.5	0
4799.5	0	0.5	0
4800.5	0	0.5	0
4801.5	0	0.5	0
4802.5	0	0.5	0
4803.5	0	0.5	0
4804.5	0	0.5	0
4805.5	0	0.5	0
4806.5	0	0.5	0
4807.5	0	0.5	0
4808.5	0	0.5	0
4809.5	0	0.5	0
4810.5	0	0.5	0
4811.5	0	0.5	0
4812.5	0	0.5	0
4813.5	0	0.5	0
4814.5	0	0.5	0
4815.5	0	0.5	0
4816.5	0	0.5	0
4817.5	0	0.5	0
4818.5	0	0.5	0
4819.5	0	0.5	0
4820.5	0	0.5	0
4821.5	0	0.5	0
4822.5	0	0.5	0
4823.5	0	0.5	0
4824.5	0	0.5	0
4825.5	0	0.5	0
4826.5	0	0.5	0
4827.5	0	0.5	0
4828.5	0	0.5	0
4829.5	0	0.5	0
4830.5	0	0.5	0
4831.5	0	0.5	0
4832.5	0	0.5	0
4833.5	0	0.5	0
4834.5	0	0.5	0
4835.5	0	0.5	0
4836.5	0	0.5	0
4837.5	0	0.5	0
4838.5	0	0.5	0
4839.5	0	0.5	0
4840.5	0	0.5	0
4841.5	0	0.5	0
4842.5	0	0.5	0
4843.5	0	0.5	0
4844.5	0	0.5	0
4845.5	0	0.5	0
4846.5	0	0.5	0
4847.5	0	0.5	0
4848.5	0	0.5	0
4849.5	0	0.5	0
4850.5	0	0.5	0
4851.5	0	0.5	0
4852.5	0	0.5	0
4853.5	0	0.5	0
4854.5	0	0.5	0
4855.5	0	0.5	0
4856.5	0	0.5	0
4857.5	0	0.5	0
4858.5	0	0.5	0
4859.5	0	0.5	0
4860.5	0	0.5	0
4861.5	0	0.5	0
4862.5	0	0.5	0
4863.5	0	0.5	0
4864.5	0	0.5	0
4865.5	0	0.5	0
4866.5	0	0.5	0
4867.5	0	0.5	0
4868.5	0	0.5	0
4869.5	0	0.5	0
4870.5	0	0.5	0
4871.5	0	0.5	0
4872.5	0	0.5	0
4873.5	0	0.5	0
4874.5	0	0.5	0
4875.5	0	0.5	0
4876.5	0	0.5	0
4877.5	0	0.5	0
4878.5	0	0.5	0
4879.5	0	0.5	0
4880.5	0	0.5	0
4881.5	0	0.5	0
4882.5	0	0.5	0
4883.5	0	0.5	0
4884.5	0	0.5	0
4885.5	0	0.5	0
4886.5	0	0.5	0
4887.5	0	0.5	0
4888.5	0	0.5	0
4889.5	0	0.5	0
4890.5	0	0.5	0
4891.5	0	0.5	0
4892.5	0	0.5	0
4893.5	0	0.5	0
4894.5	0	0.5	0
4895.5	0	0.5	0
4896.5	0	0.5	0
4897.5	0	0.5	0
4898.5	0	0.5	0
4899.5	0	0.5	0
4900.5	0	0.5	0
4901.5	0	0.5	0
4902.5	0	0.5	0
4903.5	0	0.5	0
4904.5	0	0.5	0
4905.5	0	0.5	0
4906.5	0	0.5	0
4907.5	0	0.5	0
4908.5	0	0.5	0
4909.5	0	0.5	0
4910.5	0	0.5	0
4911.5	0	0.5	0
4912.5	0	0.5	0
4913.5	0	0.5	0
4914.5	0	0.5	0
4915.5	0	0.5	0
4916.5	0	0.5	0
4917.5	0	0.5	0
4918.5	0	0.5	0
4919.5	0	0.5	0
4920.5	0	0.5	0
4921.5	0	0.5	0
4922.5	0	0.5	0
4923.5	0	0.5	0
4924.5	0	0.5	0
4925.5	0	0.5	0
4926.5	0	0.5	0
4927.5	0	0.5	0
4928.5	0	0.5	0
4929.5	0	0.5	0
4930.5	0	0.5	0
4931.5	0	0.5	0
4932.5	0	0.5	0
4933.5	0	0.5	0
4934.5	0	0.5	0
4935.5	0	0.5	0
4936.5	0	0.5	0
4937.5	0	0.5	0
4938.5	0	0.5	0
4939.5	0	0.5	0
4940.5	0	0.5	0
4941.5	0	0.5	0
4942.5	0	0.5	0
4943.5	0	0.5	0
4944.5	0	0.5	0
4945.5	0	0.5	0
4946.5	0	0.5	0
4947.5	0	0.5	0
4948.5	0	0.5	0
4949.5	0	0.5	0
4950.5	0	0.5	0
4951.5	0	0.5	0
4952.5	0	0.5	0
4953.5	0	0.5	0
4954.5	0	0.5	0
4955.5	0	0.5	0
4956.5	0	0.5	0
4957.5	0	0.5	0
4958.5	0	0.5	0
4959.5	0	0.5	0
4960.5	0	0.5	0
4961.5	0	0.5	0
4962.5	0	0.5	0
4963.5	0	0.5	0
4964.5	0	0.5	0
4965.5	0	0.5	0
4966.5	0	0.5	0
4967.5	0	0.5	0
4968.5	0	0.5	0
4969.5	0	0.5	0
4970.5	0	0.5	0
4971.5	0	0.5	0
4972.5	0	0.5	0
4973.5	0	0.5	0
4974.5	0	0.5	0
4975.5	0	0.5	0
4976.5	0	0.5	0
4977.5	0	0.5	0
4978.5	0	0.5	0
4979.5	0	0.5	0
4980.5	0	0.5	0
4981.5	0	0.5	0
4982.5	0	0.5	0
4983.5	0	0.5	0
4984.5	0	0.5	0
4985.5	0	0.5	0
4986.5	0	0.5	0
4987.5	0	0.5	0
4988.5	0	0.5	0
4989.5	0	0.5	0
4990.5	0	0.5	0
4991.5	0	0.5	0
4992.5	0	0.5	0
4993.5	0	0.5	0
4994.5	0	0.5	0
4995.5	0	0.5	0
4996.5	0	0.5	0
4997.5	0	0.5	0
4998.5	0	0.5	0
4999.5	0	0.5	0

